Simultaneous Coverage and Efficiency Guarantee in Online Conformal Prediction

Adaptive conformal inference (ACI) of Gibbs and Cand{\`e}s and its variants are the standard approach to online conformal prediction under distribution shift, but they suffer from three fundamental limitations. First, their guarantees control only the \emph{signed} long-run coverage error: persistent miscoverage in one direction can be masked by compensating errors later, so a method can satisfy the theoretical guarantee while being badly wrong for extended periods. Second, existing guarantees say nothing about prediction-set size, so validity can be achieved trivially at the cost of unduly wide prediction sets. Third, the efficiency guarantees that do exist compare against a \emph{fixed} predictor chosen in hindsight, a benchmark that becomes increasingly less meaningful once the data-generating distribution shifts, since the very notion of an optimal threshold then changes over time. We consider a unified online learning framework that simultaneously controls absolute, non-cancelling coverage violation and prediction-set efficiency against a dynamically evolving benchmark for three important models. In the fully adversarial setting, exploiting the fact that the standard ACI update is exactly projected online gradient descent on the pinball loss, we derive simultaneous coverage and efficiency guarantees for arbitrary monotone Lipschitz efficiency objectives, with no distributional or {\it convexity} assumptions. In the stochastic setting with full-score feedback, we propose a sliding-window quantile tracker and establish a matching minimax lower bound showing our algorithm is rate-optimal. In the covariate-dependent stochastic setting, we develop a partitioned ACI algorithm that tracks a function-valued oracle threshold, and derive simultaneous coverage and efficiency guarantees.

==> Simulations/expA_fit1.csv <==
PT,RT
5,1340.6
395,18947.7


==> Simulations/expA_fit2.csv <==
T,RT
500,953.8
38000,12618.2


==> Simulations/expA_sweep1.csv <==
PT,RT
5,480.9
10,3291.3
20,4811.3
35,5730.0
55,7460.5
85,8937.8
125,10207.4
185,11162.2
270,12275.3
395,12546.8


==> Simulations/expA_sweep2.csv <==
T,RT
500,795.4
1000,1401.5
2000,2414.1
3000,3171.2
5000,4162.4
8000,5222.0
12000,6451.5
18000,7862.2
26000,9467.6
38000,11414.8


==> Simulations/fig1_aci.csv <==
t,signed,QT,eff
0,-0.1,0.0,1.892519743745455
4,-0.1,0.0,1.8872283858787107
8,-0.09999999999999999,0.0,1.8819221504797599
12,-0.1,0.0,1.8766009113464601
16,-0.10000000000000002,0.0,1.8712645404822816
20,-0.0523809523809524,0.11479313204498132,1.8792634143372144
24,0.019999999999999973,23.27406746493634,1.8872283858787111
28,0.003448275862068944,23.27406746493634,1.8951598825604044
32,0.021212121212121193,23.378768345774215,1.9030583229282192
36,0.008108108108108095,23.378768345774215,1.897796348522772
40,0.02195121951219511,29.78231724291804,1.9056838616272025
44,0.011111111111111103,29.78231724291804,1.900429156918607
48,0.022448979591836723,30.140249338709275,1.9083057879874408
52,0.05094339622641508,37.98164557737181,1.9161500412197285
56,0.040350877192982436,37.98164557737181,1.9239623126418999
60,0.031147540983606534,37.98164557737181,1.9187576659042611
64,0.038461538461538436,77.25336132173312,1.91353886306664
68,0.030434782608695622,77.25336132173312,1.9213617515882762
72,0.02328767123287668,77.25336132173312,1.916150041219729
76,0.016883116883116847,77.25336132173312,1.9109241168781061
80,0.02345679012345675,87.45214218504961,1.9187576659042616
84,0.01764705882352937,87.45214218504961,1.9135388630666403
88,0.01235955056179771,87.45214218504961,1.9083057879874417
92,0.007526881720430066,87.45214218504961,1.9030583229282205
96,0.003092783505154601,87.45214218504961,1.8977963485227733
100,-0.0009900990099010272,87.45214218504961,1.8925197437454575
104,-0.004761904761904798,87.45214218504961,1.887228385878713
108,-0.008256880733944988,87.45214218504961,1.8819221504797623
112,-0.011504424778761098,87.45214218504961,1.8766009113464626
116,-0.014529914529914567,87.45214218504961,1.871264540482284
120,-0.017355371900826484,87.45214218504961,1.865912908060388
124,-0.02000000000000004,87.45214218504961,1.8605458823867727
128,-0.014728682170542677,87.6227830836023,1.8685906401527261
132,-0.01729323308270681,87.6227830836023,1.863231327684884
136,-0.012408759124087634,88.17364963121484,1.8712645404822845
140,-0.01489361702127664,88.17364963121484,1.8659129080603887
144,-0.017241379310344872,88.17364963121484,1.860545882386773
148,-0.019463087248322193,88.17364963121484,1.8551633298624617
152,-0.01503267973856214,88.94831610212682,1.8632313276848844
156,-0.010828025477707056,90.07436590951197,1.871264540482285
160,-0.013043478260869615,90.07436590951197,1.8659129080603891
164,-0.015151515151515202,90.07436590951197,1.8605458823867738
168,-0.01715976331360952,90.07436590951197,1.8551633298624621
172,-0.019075144508670573,90.07436590951197,1.8497651149447
176,-0.02090395480225994,90.07436590951197,1.8443511001071298
180,-0.02265193370165751,90.07436590951197,1.8389211457989112
184,-0.024324324324324367,90.07436590951197,1.8334751104027511
188,-0.02592592592592596,90.07436590951197,1.828012850191809
192,-0.027461139896373082,90.07436590951197,1.8225342192854381
196,-0.028934010152284282,90.07436590951197,1.817039069603728
200,-0.02537313432835822,91.73832220749678,1.8252755902784603
204,-0.02682926829268293,91.73832220749678,1.819788718633672
208,-0.028229665071770334,91.73832220749678,1.8142852533343214
212,-0.029577464788732386,91.73832220749678,1.8087650429136404
216,-0.030875576036866345,91.73832220749678,1.8032279335864292
220,-0.03212669683257916,91.73832220749678,1.797673769199068
224,-0.02888888888888886,92.52898923112602,1.8059986103168475
228,-0.030131004366812195,92.52898923112602,1.8004529931287805
232,-0.031330472103004256,92.52898923112602,1.7948902418995947
236,-0.032489451476793205,92.52898923112602,1.7893101968262477
240,-0.03360995850622402,92.52898923112602,1.7837126956061018
244,-0.03469387755102036,92.52898923112602,1.7780975733818396
248,-0.03574297188755014,92.52898923112602,1.7724646626848126
252,-0.03675889328063235,92.52898923112602,1.7668137933767631
256,-0.03385214007782095,93.67710684736609,1.7752833521627998
260,-0.03486590038314169,93.67710684736609,1.7696414835967165
264,-0.035849056603773514,93.67710684736609,1.7639815703307073
268,-0.03680297397769509,93.67710684736609,1.7583034381091305
272,-0.03772893772893765,93.67710684736609,1.7526069098535442
276,-0.03501805054151616,105.5495112360691,1.7468918055982716
280,-0.03238434163701059,136.86466997342404,1.7696414835967171
284,-0.03333333333333324,136.86466997342404,1.7639815703307078
288,-0.0342560553633217,136.86466997342404,1.758303438109131
292,-0.03174061433447089,136.98992667028193,1.766813793376764
296,-0.02929292929292919,142.9357558510582,1.7752833521628009
300,-0.030232558139534776,142.9357558510582,1.7696414835967176
304,-0.027868852459016283,144.75697852873827,1.7780975733818412
308,-0.025566343042071085,145.78220173318903,1.7724646626848142
312,-0.02651757188498391,145.78220173318903,1.7809073475243995
316,-0.02744479495268127,145.78220173318903,1.7752833521628013
320,-0.02523364485981296,147.83284564890033,1.769641483596718
324,-0.026153846153846028,147.83284564890033,1.7780975733818416
328,-0.027051671732522667,147.83284564890033,1.7724646626848146
332,-0.024924924924924794,151.77504504171907,1.7809073475244002
336,-0.02581602373887227,151.77504504171907,1.7752833521628018
340,-0.023753665689149425,154.8711362496971,1.7696414835967185
344,-0.024637681159420152,154.8711362496971,1.778097573381842
348,-0.022636103151862322,155.1212659356481,1.7724646626848153
352,-0.023512747875353963,155.1212659356481,1.7809073475244006
356,-0.021568627450980246,156.59600561581783,1.7893101968262508
360,-0.022437673130193757,156.59600561581783,1.783712695606105
364,-0.017808219178082042,159.62725499549094,1.8059986103168508
368,-0.015989159891598763,161.36588438057936,1.8142852533343252
372,-0.01689008042895427,161.36588438057936,1.8087650429136444
376,-0.015119363395225308,169.8186959196032,1.8170390696037324
380,-0.016010498687663882,169.8186959196032,1.811527250820809
384,-0.014285714285714124,172.1070128442402,1.8197887186336765
388,-0.01259640102827747,174.22064339032954,1.8280128501918138
392,-0.010941475826971844,175.54866254466037,1.836200147169801
396,-0.00931989924433233,175.98959730875538,1.844351100107135
400,-0.007730673316708068,177.68102046162085,1.8524661887512008
404,-0.008641975308641817,177.68102046162085,1.8470600911898887
408,-0.00953545232273823,177.68102046162085,1.8416381241890059
412,-0.005569007263922363,180.35302414504062,1.8497651149447059
416,-0.006474820143884739,180.35302414504062,1.8578565554063642
420,-0.0049881235154392795,180.57822206140528,1.8659129080603953
424,-0.005882352941176322,180.57822206140528,1.86054588238678
428,-0.004428904428904283,183.05157462131257,1.8685906401527332
432,-0.0030023094688220262,186.38401781318535,1.8766009113464701
436,-0.003890160183066219,186.38401781318535,1.8712645404822916
440,-0.004761904761904621,186.38401781318535,1.8659129080603958
444,-0.003370786516853794,189.32593031215004,1.8739346254515932
448,-0.002004454342984272,190.32281676897742,1.8819221504797703
452,-0.0006622516556290027,192.85592291821538,1.889875916685115
456,0.0006564551422320829,196.23490942976386,1.8977963485227818
460,-0.00021691973969617818,196.23490942976386,1.892519743745466
464,-0.0010752688172041682,196.23490942976386,1.8872283858787215
468,-0.0019189765458420855,196.23490942976386,1.8819221504797707
472,-0.0027484143763212227,196.23490942976386,1.876600911346471
476,-0.003563941299790228,196.23490942976386,1.8712645404822927
480,-0.004365904365904239,196.23490942976386,1.8659129080603967
484,-0.005154639175257606,196.23490942976386,1.8605458823867813
488,-0.005930470347648138,196.23490942976386,1.85516332986247
492,-0.0066937119675455166,196.23490942976386,1.8497651149447076
496,-0.0074446680080481695,196.23490942976386,1.8443511001071373
500,-0.008183632734530818,196.23490942976386,1.8389211457989187
504,-0.008910891089108789,196.23490942976386,1.833475110402759
508,-0.005697445972494969,202.60024685115917,1.8551633298624703
512,-0.006432748538011577,202.60024685115917,1.849765114944708
516,-0.007156673114119806,202.60024685115917,1.844351100107138
520,-0.005950095969289713,207.02807058361046,1.8524661887512037
524,-0.004761904761904649,208.2213229232568,1.8470600911898916
528,-0.0035916824196596236,209.6085453172007,1.8685906401527357
532,-0.004315196998123717,209.6085453172007,1.8632313276848935
536,-0.005027932960893746,209.6085453172007,1.857856555406367
540,-0.005730129390018377,209.6085453172007,1.8524661887512042
544,-0.006422018348623747,209.6085453172007,1.847060091189892
548,-0.007103825136611917,209.6085453172007,1.8416381241890092
552,-0.007775768535262102,209.6085453172007,1.8362001471698048
556,-0.008438061041292532,209.6085453172007,1.8307460174656707
560,-0.009090909090908983,209.6085453172007,1.8252755902784692
564,-0.009734513274336174,209.6085453172007,1.819788718633681
568,-0.010369068541300416,209.6085453172007,1.8142852533343303
572,-0.010994764397905647,209.6085453172007,1.8087650429136493
576,-0.01161178509532051,209.6085453172007,1.803227933586438
580,-0.01222030981067114,209.6085453172007,1.797673769199077
584,-0.012820512820512702,209.6085453172007,1.7921023911781426
588,-0.011714770797962529,210.28339461895837,1.8004529931287894
592,-0.010623946037099373,211.0737505507778,1.8087650429136497
596,-0.009547738693467214,211.25937514522124,1.8170390696037377
600,-0.008485856905157945,214.5570203193672,1.82527559027847
604,-0.0057851239669420235,221.6749673773183,1.8334751104027613
608,-0.0064039408866993835,221.6749673773183,1.8416381241890107
612,-0.007014681892332664,221.6749673773183,1.8362001471698064
616,-0.007617504051863731,221.6749673773183,1.830746017465672
620,-0.008212560386473302,221.6749673773183,1.8252755902784705
624,-0.00879999999999987,221.6749673773183,1.8197887186336823
628,-0.009379968203497485,221.6749673773183,1.8142852533343317
632,-0.009952606635070959,221.6749673773183,1.8087650429136506
636,-0.0105180533751961,221.6749673773183,1.8032279335864396
640,-0.011076443057722174,221.6749673773183,1.7976737691990785
644,-0.01162790697674405,221.6749673773183,1.7921023911781442
648,-0.012172573189522204,221.6749673773183,1.786513638477586
652,-0.012710566615620077,221.6749673773183,1.780907347524408
656,-0.013242009132419953,221.6749673773183,1.7752833521628097
660,-0.013767019667170814,221.6749673773183,1.7696414835967267
664,-0.014285714285714145,221.6749673773183,1.7639815703307176
668,-0.014798206278026763,221.6749673773183,1.7583034381091407
672,-0.01530460624071308,221.6749673773183,1.7526069098535544
676,-0.015805022156572972,221.6749673773183,1.7468918055982818
680,-0.013362701908957268,223.3721180349648,1.7696414835967271
684,-0.013868613138685983,223.3721180349648,1.763981570330718
688,-0.012917271407837296,225.12326769149857,1.7583034381091411
692,-0.01341991341991327,225.12326769149857,1.7668137933767742
696,-0.013916786226685645,225.12326769149857,1.761144792589873
700,-0.014407988587731659,225.12326769149857,1.7554574846650166
704,-0.014893617021276442,225.12326769149857,1.7497516910883177
708,-0.015373765867418746,225.12326769149857,1.7440272304257258
712,-0.014446002805048933,226.6481661318575,1.7382839182557113
716,-0.013528591352858978,228.64264737339315,1.7611447925898736
720,-0.014008321775311909,228.64264737339315,1.7554574846650173
724,-0.01310344827586191,229.5076183836635,1.763981570330719
728,-0.013580246913580087,229.5076183836635,1.758303438109142
732,-0.014051841746248133,229.5076183836635,1.752606909853556
736,-0.014518317503391968,229.5076183836635,1.7468918055982834
740,-0.01497975708502008,229.5076183836635,1.7411579424240728
744,-0.01409395973154346,229.89214262421157,1.7497516910883189
748,-0.01455273698264336,229.89214262421157,1.744027230425727
752,-0.015006640106241533,229.89214262421157,1.7382839182557124
756,-0.015455746367238935,229.89214262421157,1.73252156709994
760,-0.01590013140604451,229.89214262421157,1.7267399863518633
764,-0.015032679738561922,230.19568785877397,1.7209389822031558
768,-0.014174252275682534,231.76793166506874,1.7296331924620416
772,-0.014618369987063218,231.76793166506874,1.7382839182557128
776,-0.015057915057914886,231.76793166506874,1.7325215670999408
780,-0.0154929577464787,231.76793166506874,1.7267399863518638
784,-0.015923566878980718,231.76793166506874,1.7209389822031562
788,-0.016349809885931384,231.76793166506874,1.7151183575679072
792,-0.015510718789407138,234.12551347495832,1.723841924442736
796,-0.015934755332496685,234.12551347495832,1.7180311348943698
800,-0.015106117353308187,240.6929659946513,1.7267399863518642
804,-0.015527950310558827,240.6929659946513,1.7209389822031567
808,-0.015945611866501674,240.6929659946513,1.7151183575679076
812,-0.015129151291512734,241.2287236974821,1.7238419244427365
816,-0.014320685434516343,242.37485203621378,1.7180311348943702
820,-0.01473812423873307,242.37485203621378,1.7267399863518649
824,-0.015151515151514968,242.37485203621378,1.7209389822031573
828,-0.0155609167671892,242.37485203621378,1.7151183575679083
832,-0.015966386554621664,242.37485203621378,1.709277912004493
836,-0.01636798088410973,242.37485203621378,1.7034174416350327
840,-0.016765755053507542,242.37485203621378,1.697536739062351
844,-0.01715976331360928,242.37485203621378,1.691635593284334
848,-0.016372202591283677,243.75766079098216,1.7004796324762144
852,-0.01676436107854612,243.75766079098216,1.6945887349048563
856,-0.014819136522753603,259.53309637292733,1.7034174416350332
860,-0.01521486643437844,259.53309637292733,1.7122006250630917
864,-0.01560693641618478,259.53309637292733,1.7063501927993685
868,-0.01484464902186402,262.7137535552058,1.7004796324762148
872,-0.015234822451317104,262.7137535552058,1.709277912004494
876,-0.015621436716077344,262.7137535552058,1.7034174416350336
880,-0.014869466515323303,263.7154211694976,1.7122006250630923
884,-0.015254237288135398,263.7154211694976,1.7063501927993692
888,-0.015635545556805203,263.7154211694976,1.7004796324762155
892,-0.01601343784994381,263.7154211694976,1.6945887349048574
896,-0.01638795986622054,263.7154211694976,1.6886772872477576
900,-0.015649278579356073,265.1791423621127,1.6975367390623526
904,-0.016022099447513614,265.1791423621127,1.6916355932843357
908,-0.016391639163916193,265.1791423621127,1.685713789605592
912,-0.016757940854326196,265.1791423621127,1.6797711095463117
916,-0.016030534351144838,268.70386407240863,1.688677287247758
920,-0.016395222584147464,268.70386407240863,1.6827450729288878
924,-0.016756756756756554,268.70386407240863,1.6767918715411427
928,-0.016038751345532627,272.6407170633281,1.6857137896055927
932,-0.016398713826366356,272.6407170633281,1.6797711095463121
936,-0.0167556029882602,272.6407170633281,1.6738073307482104
940,-0.01710945802337918,272.6407170633281,1.667822226877448
944,-0.0164021164021162,275.17539597548887,1.6767918715411432
948,-0.016754478398313812,275.17539597548887,1.6708174587507907
952,-0.01605456453305331,277.2901845134509,1.6797711095463128
956,-0.016405433646812753,277.2901845134509,1.673807330748211
960,-0.015712799167533615,278.32794975715495,1.6827450729288889
964,-0.016062176165802904,278.32794975715495,1.6767918715411438
968,-0.0153766769865839,279.391377458812,1.6857137896055938
972,-0.015724563206577388,279.391377458812,1.6797711095463133
976,-0.016069600818832956,279.391377458812,1.6738073307482115
980,-0.016411824668705194,279.391377458812,1.667822226877449
984,-0.015736040609136852,279.79902057651185,1.661815567524403
988,-0.01607684529828089,279.79902057651185,1.6708174587507918
992,-0.016414904330311987,279.79902057651185,1.6648216061988306
996,-0.016750250752256578,279.79902057651185,1.658804081399143
1000,-0.017082917082916895,279.79902057651185,1.6527646476333087
1004,-0.017412935323382905,279.79902057651185,1.646703063841947
1008,-0.017740336967294178,279.79902057651185,1.6406190845124458
1012,-0.017077986179664197,280.11086151455305,1.6497366397296438
1016,-0.017404129793510165,280.11086151455305,1.643663889141103
1020,-0.015768854064642353,280.38066624774746,1.6527646476333093
1024,-0.016097560975609607,280.38066624774746,1.661815567524404
1028,-0.016423712342079545,280.38066624774746,1.6557871181001673
1032,-0.016747337850919513,280.38066624774746,1.6497366397296442
1036,-0.017068466730954548,280.38066624774746,1.6436638891411037
1040,-0.017387127761767405,280.38066624774746,1.6375686185520468
1044,-0.01770334928229653,280.38066624774746,1.631450575551236
1048,-0.018017159199237257,280.38066624774746,1.6253095029767284
1052,-0.018328584995251553,280.38066624774746,1.6191451387897442
1056,-0.018637653736991385,280.38066624774746,1.6129572159441987
1060,-0.018944392082940527,280.38066624774746,1.6067454622517099
1064,-0.019248826291079723,280.38066624774746,1.6005096002418921
1068,-0.018615528531337616,287.7405541462634,1.6098543351702543
1072,-0.01798695246971101,287.9845677826925,1.6191451387897449
1076,-0.018291550603528245,287.9845677826925,1.6129572159441994
1080,-0.018593894542090587,287.9845677826925,1.6067454622517106
1084,-0.018894009216589798,287.9845677826925,1.6005096002418928
1088,-0.019191919191919135,287.9845677826925,1.5942493470177317
1092,-0.017657822506861796,288.8952063459798,1.6036305623386153
1096,-0.017958067456700044,288.8952063459798,1.6129572159441998
1100,-0.018256130790190696,288.8952063459798,1.606745462251711
1104,-0.018552036199094988,288.8952063459798,1.6005096002418933
1108,-0.01794409377817851,288.97714260420685,1.5942493470177321
1112,-0.0182389937106918,288.97714260420685,1.603630562338616
1116,-0.01853178155774394,288.97714260420685,1.5973825404287059
1120,-0.018822479928635134,288.97714260420685,1.591109983774367
1124,-0.018222222222222213,291.0091446452266,1.600509600241894
1128,-0.018511957484499554,291.0091446452266,1.5942493470177328
1132,-0.018799646954986763,291.0091446452266,1.5879644141058287
1136,-0.018205804749340374,294.8456743272593,1.5816545073012842
1140,-0.017616126205083273,294.89127012390287,1.5911099837743676
1144,-0.017903930131004383,294.89127012390287,1.6005096002418944
1148,-0.017319408181027,296.96892172388357,1.6098543351702566
1152,-0.016738941890719887,297.97915045265586,1.619145138789747
1156,-0.016162489196197092,298.5301517600304,1.6283829342223128
1160,-0.015590008613264462,298.8853369510957,1.63756861855205
1164,-0.015021459227467851,300.9151129482249,1.6467030638419513
1168,-0.013601368691189093,317.85759154827343,1.655787118100171
1172,-0.012190963341858523,324.42409810946174,1.6945887349048647
1176,-0.012489379779099445,324.42409810946174,1.688677287247765
1180,-0.012785774767146525,324.42409810946174,1.6827450729288946
1184,-0.013080168776371345,324.42409810946174,1.6767918715411496
1188,-0.011690496215307017,331.60429268174295,1.6857137896055996
1192,-0.011986588432523086,331.60429268174295,1.6945887349048652
1196,-0.011445279866332531,331.7795764065575,1.703417441635042
1200,-0.01174021648626148,331.7795764065575,1.6975367390623604
1204,-0.01120331950207472,335.0861473562007,1.7063501927993774
1208,-0.011497105045492171,335.0861473562007,1.7004796324762237
1212,-0.01096455070074199,336.06320610624,1.709277912004503
1216,-0.011257189811010709,336.06320610624,1.7034174416350425
1220,-0.010728910728910754,336.469063912488,1.712200625063101
1224,-0.01102040816326533,336.469063912488,1.706350192799378
1228,-0.010496338486574474,338.1560324118388,1.7151183575679185
1232,-0.009975669099756713,346.51670196350324,1.7238419244427474
1236,-0.010266774454325,346.51670196350324,1.718031134894381
1240,-0.00975020145044321,349.0228994901518,1.7267399863518755
1244,-0.009236947791164678,349.6650950847421,1.735405134389799
1248,-0.007926341072858304,352.2980114246789,1.7583034381091551
1252,-0.007422186751795706,361.5573584122618,1.7668137933767882
1256,-0.006921241050119347,365.3777729839203,1.7752833521628248
1260,-0.007216494845360838,365.3777729839203,1.7696414835967416
1264,-0.007509881422924914,365.3777729839203,1.7639815703307327
1268,-0.007801418439716323,365.3777729839203,1.7583034381091558
1272,-0.008091123330714857,365.3777729839203,1.7526069098535695
1276,-0.008379013312451066,365.3777729839203,1.7468918055982972
1280,-0.00866510538641687,365.3777729839203,1.7411579424240866
1284,-0.008949416342412458,365.3777729839203,1.7354051343897998
1288,-0.008456167571761061,366.362217508735,1.7440272304257407
1292,-0.008739365815931946,366.362217508735,1.7382839182557261
1296,-0.009020817270624521,366.362217508735,1.732521567099954
1300,-0.009300538047655653,366.362217508735,1.726739986351877
1304,-0.009578544061302683,366.362217508735,1.7209389822031695
1308,-0.00985485103132162,366.362217508735,1.7151183575679207
1312,-0.01012947448591013,366.362217508735,1.7092779120045056
1316,-0.00964312832194381,366.76032187978393,1.7180311348943833
1320,-0.009159727479182435,367.02351933932243,1.7267399863518778
1324,-0.00943396226415094,367.02351933932243,1.7209389822031702
1328,-0.008954100827689987,367.0783256451563,1.7296331924620558
1332,-0.008477119279819948,373.02632077178725,1.7382839182557273
1336,-0.008750934928945393,373.02632077178725,1.732521567099955
1340,-0.009023117076808343,373.02632077178725,1.7267399863518782
1344,-0.00929368029739776,373.02632077178725,1.7209389822031707
1348,-0.008080059303187536,378.22271005614795,1.7296331924620565
1352,-0.0076127124907612595,378.83919668560594,1.7526069098535715
1356,-0.007148120854826812,379.6344367501469,1.7611447925898898
1360,-0.006686260102865527,380.9899702435195,1.7554574846650333
1364,-0.006959706959706945,380.9899702435195,1.763981570330735
1368,-0.006501095690284864,383.4527779712749,1.7724646626848408
1372,-0.006045156591405664,384.72510174841454,1.780907347524426
1376,-0.0055918663761800845,384.98367996671715,1.7893101968262761
1380,-0.005865314989138288,384.98367996671715,1.7837126956061302
1384,-0.006137184115523446,384.98367996671715,1.778097573381868
1388,-0.0064074874010078995,384.98367996671715,1.7724646626848413
1392,-0.00667623833452977,384.98367996671715,1.7668137933767918
1396,-0.0069434502505368425,384.98367996671715,1.7611447925898907
1400,-0.00578158458244109,398.2632331220506,1.7696414835967451
1404,-0.0053380782918149225,402.5147213348327,1.7921023911781628
1408,-0.005606813342796285,402.5147213348327,1.7865136384776048
1412,-0.0058740268931351475,402.5147213348327,1.780907347524427
1416,-0.0054340155257586184,402.905223597289,1.789310196826277
1420,-0.005700211118930303,402.905223597289,1.783712695606131
1424,-0.005263157894736813,404.575685116358,1.7780975733818691
1428,-0.0055283414975507055,404.575685116358,1.7865136384776052
1432,-0.005792044661549167,404.575685116358,1.7809073475244275
1436,-0.006054279749478048,404.575685116358,1.7752833521628293
1440,-0.00631505898681468,404.575685116358,1.7696414835967462
1444,-0.006574394463667787,404.575685116358,1.763981570330737
1448,-0.006832298136645929,404.575685116358,1.7583034381091602
1452,-0.007088781830695078,404.575685116358,1.7526069098535741
1456,-0.0073438572409059355,404.575685116358,1.7468918055983016
1460,-0.007597535934291544,404.575685116358,1.7411579424240913
1464,-0.007849829351535798,404.575685116358,1.7354051343898045
1468,-0.008100748808713372,404.575685116358,1.7296331924620596
1472,-0.008350305498981631,404.575685116358,1.7238419244427536
1476,-0.008598510494245051,404.575685116358,1.7180311348943873
1480,-0.008170155300472612,404.7993775624542,1.7122006250631079
1484,-0.008417508417508376,404.7993775624542,1.7209389822031742
1488,-0.007991940899932798,405.62260084848367,1.72963319246206
1492,-0.008238446081714625,405.62260084848367,1.723841924442754
1496,-0.008483633934535694,405.62260084848367,1.718031134894388
1500,-0.008727514990006617,405.62260084848367,1.7122006250631083
1504,-0.008305647840531515,405.68713937688864,1.7209389822031749
1508,-0.008548707753479079,405.68713937688864,1.7151183575679259
1512,-0.008790482485128835,405.68713937688864,1.7092779120045107
1516,-0.00903098220171386,405.68713937688864,1.7034174416350505
1520,-0.009270216962524605,405.68713937688864,1.6975367390623688
1524,-0.009508196721311426,405.68713937688864,1.6916355932843519
1528,-0.00909090909090904,407.07274932056623,1.6857137896056085
1532,-0.008023483365949068,410.99403079459057,1.7092779120045112
1536,-0.008262849707221808,410.99403079459057,1.7180311348943889
1540,-0.008500973393900012,410.99403079459057,1.7122006250631094
1544,-0.00873786407766985,410.99403079459057,1.7063501927993863
1548,-0.008973531310522863,410.99403079459057,1.7004796324762326
1552,-0.008564069542820293,413.46816215814175,1.7092779120045118
1556,-0.008798972382787356,413.46816215814175,1.7034174416350514
1560,-0.009032671364509873,413.46816215814175,1.69753673906237
1564,-0.008626198083067034,415.79699336606797,1.706350192799387
1568,-0.008859145952836142,415.79699336606797,1.7004796324762332
1572,-0.009090909090909031,415.79699336606797,1.6945887349048752
1576,-0.00932149651236519,415.79699336606797,1.6886772872477753
1580,-0.009550917141049907,415.79699336606797,1.682745072928905
1584,-0.009779179810725491,415.79699336606797,1.6767918715411603
1588,-0.010006293266205097,415.79699336606797,1.6708174587508078
1592,-0.009604519774011238,415.9370812694623,1.6797711095463297
1596,-0.009204758922980526,422.80116537929763,1.688677287247776
1600,-0.009431605246720737,422.80116537929763,1.6827450729289057
1604,-0.009034267912772521,423.78817786375504,1.6767918715411607
1608,-0.008638906152889928,426.6211660448044,1.7004796324762341


==> Simulations/fig1_naive.csv <==
t,signed,QT,eff
0,-0.1,0.0,1.892519743745455
4,-0.1,0.0,1.892519743745455
8,-0.09999999999999999,0.0,1.892519743745455
12,-0.1,0.0,1.892519743745455
16,-0.10000000000000002,0.0,1.892519743745455
20,-0.0523809523809524,0.01979313204498334,1.892519743745455
24,0.019999999999999973,23.094067464936344,1.892519743745455
28,0.003448275862068944,23.094067464936344,1.892519743745455
32,0.021212121212121193,23.19376834577422,1.892519743745455
36,0.008108108108108095,23.19376834577422,1.892519743745455
40,0.02195121951219511,29.60231724291805,1.892519743745455
44,0.011111111111111103,29.60231724291805,1.892519743745455
48,0.022448979591836723,29.98524933870929,1.892519743745455
52,0.05094339622641508,37.97164557737183,1.892519743745455
56,0.040350877192982436,37.97164557737183,1.892519743745455
60,0.031147540983606534,37.97164557737183,1.892519743745455
64,0.038461538461538436,77.32336132173316,1.892519743745455
68,0.030434782608695622,77.32336132173316,1.892519743745455
72,0.02328767123287668,77.32336132173316,1.892519743745455
76,0.016883116883116847,77.32336132173316,1.892519743745455
80,0.02345679012345675,87.57714218504965,1.892519743745455
84,0.01764705882352937,87.57714218504965,1.892519743745455
88,0.01235955056179771,87.57714218504965,1.892519743745455
92,0.007526881720430066,87.57714218504965,1.892519743745455
96,0.003092783505154601,87.57714218504965,1.892519743745455
100,-0.0009900990099010272,87.57714218504965,1.892519743745455
104,-0.004761904761904798,87.57714218504965,1.892519743745455
108,-0.008256880733944988,87.57714218504965,1.892519743745455
112,-0.011504424778761098,87.57714218504965,1.892519743745455
116,-0.014529914529914567,87.57714218504965,1.892519743745455
120,-0.017355371900826484,87.57714218504965,1.892519743745455
124,-0.02000000000000004,87.57714218504965,1.892519743745455
128,-0.014728682170542677,87.61278308360235,1.892519743745455
132,-0.01729323308270681,87.61278308360235,1.892519743745455
136,-0.012408759124087634,88.04864963121491,1.892519743745455
140,-0.01489361702127664,88.04864963121491,1.892519743745455
144,-0.017241379310344872,88.04864963121491,1.892519743745455
148,-0.019463087248322193,88.04864963121491,1.892519743745455
152,-0.01503267973856214,88.66831610212691,1.892519743745455
156,-0.010828025477707056,89.67936590951207,1.892519743745455
160,-0.013043478260869615,89.67936590951207,1.892519743745455
164,-0.015151515151515202,89.67936590951207,1.892519743745455
168,-0.01715976331360952,89.67936590951207,1.892519743745455
172,-0.019075144508670573,89.67936590951207,1.892519743745455
176,-0.02090395480225994,89.67936590951207,1.892519743745455
180,-0.02265193370165751,89.67936590951207,1.892519743745455
184,-0.024324324324324367,89.67936590951207,1.892519743745455
188,-0.02592592592592596,89.67936590951207,1.892519743745455
192,-0.027461139896373082,89.67936590951207,1.892519743745455
196,-0.028934010152284282,89.67936590951207,1.892519743745455
200,-0.02537313432835822,91.0483222074969,1.892519743745455
204,-0.02682926829268293,91.0483222074969,1.892519743745455
208,-0.028229665071770334,91.0483222074969,1.892519743745455
212,-0.029577464788732386,91.0483222074969,1.892519743745455
216,-0.030875576036866345,91.0483222074969,1.892519743745455
220,-0.03212669683257916,91.0483222074969,1.892519743745455
224,-0.02888888888888886,91.47398923112615,1.892519743745455
228,-0.030131004366812195,91.47398923112615,1.892519743745455
232,-0.031330472103004256,91.47398923112615,1.892519743745455
236,-0.032489451476793205,91.47398923112615,1.892519743745455
240,-0.03360995850622402,91.47398923112615,1.892519743745455
244,-0.03469387755102036,91.47398923112615,1.892519743745455
248,-0.03574297188755014,91.47398923112615,1.892519743745455
252,-0.03675889328063235,91.47398923112615,1.892519743745455
256,-0.03385214007782095,92.15210684736624,1.892519743745455
260,-0.03486590038314169,92.15210684736624,1.892519743745455
264,-0.035849056603773514,92.15210684736624,1.892519743745455
268,-0.03680297397769509,92.15210684736624,1.892519743745455
272,-0.03772893772893765,92.15210684736624,1.892519743745455
276,-0.03501805054151616,103.49451123606927,1.892519743745455
280,-0.03238434163701059,134.32466997342425,1.892519743745455
284,-0.03333333333333324,134.32466997342425,1.892519743745455
288,-0.0342560553633217,134.32466997342425,1.892519743745455
292,-0.03515358361774734,134.32466997342425,1.892519743745455
296,-0.032659932659932556,139.79549915420054,1.892519743745455
300,-0.0335548172757474,139.79549915420054,1.892519743745455
304,-0.031147540983606448,141.16172183188064,1.892519743745455
308,-0.02880258899676364,141.74694503633143,1.892519743745455
312,-0.029712460063897647,141.74694503633143,1.892519743745455
316,-0.03059936908517338,141.74694503633143,1.892519743745455
320,-0.02834890965732075,143.34758895204274,1.892519743745455
324,-0.029230769230769105,143.34758895204274,1.892519743745455
328,-0.030091185410334217,143.34758895204274,1.892519743745455
332,-0.027927927927927795,146.8447883448615,1.892519743745455
336,-0.028783382789317375,146.8447883448615,1.892519743745455
340,-0.026686217008797516,149.49087955283957,1.892519743745455
344,-0.02753623188405783,149.49087955283957,1.892519743745455
348,-0.028366762177650287,149.49087955283957,1.892519743745455
352,-0.029178470254957362,149.49087955283957,1.892519743745455
356,-0.02717086834733879,150.55061923300934,1.892519743745455
360,-0.027977839335179906,150.55061923300934,1.892519743745455
364,-0.02328767123287656,152.80686861268254,1.892519743745455
368,-0.02140921409214077,154.220497997771,1.892519743745455
372,-0.022252010723860436,154.220497997771,1.892519743745455
376,-0.020424403183023715,162.35330953679485,1.892519743745455
380,-0.02125984251968488,162.35330953679485,1.892519743745455
384,-0.01948051948051932,164.33662646143188,1.892519743745455
388,-0.01773778920308467,166.17025700752126,1.892519743745455
392,-0.016030534351144873,167.24827616185212,1.892519743745455
396,-0.014357682619647188,167.46921092594715,1.892519743745455
400,-0.012718204488777885,168.96563407881266,1.892519743745455
404,-0.013580246913580075,168.96563407881266,1.892519743745455
408,-0.014425427872860462,168.96563407881266,1.892519743745455
412,-0.010411622276028881,171.2726377622325,1.892519743745455
416,-0.01127098321342908,171.2726377622325,1.892519743745455
420,-0.009738717339667283,171.35283567859722,1.892519743745455
424,-0.01058823529411747,171.35283567859722,1.892519743745455
428,-0.009090909090908914,173.69118823850454,1.892519743745455
432,-0.007621247113163797,176.92863143037738,1.892519743745455
436,-0.008466819221967792,176.92863143037738,1.892519743745455
440,-0.009297052154194841,176.92863143037738,1.892519743745455
444,-0.007865168539325675,179.76054392934208,1.892519743745455
448,-0.006458797327394043,180.6824303861695,1.892519743745455
452,-0.0050772626931565685,183.1705365354075,1.892519743745455
456,-0.0037199124726475406,186.52952304695603,1.892519743745455
460,-0.0045553145336224,186.52952304695603,1.892519743745455
464,-0.005376344086021348,186.52952304695603,1.892519743745455
468,-0.006183368869935878,186.52952304695603,1.892519743745455
472,-0.006976744186046358,186.52952304695603,1.892519743745455
476,-0.0077568134171906245,186.52952304695603,1.892519743745455
480,-0.008523908523908373,186.52952304695603,1.892519743745455
484,-0.009278350515463765,186.52952304695603,1.892519743745455
488,-0.010020449897750357,186.52952304695603,1.892519743745455
492,-0.010750507099391326,186.52952304695603,1.892519743745455
496,-0.011468812877263425,186.52952304695603,1.892519743745455
500,-0.012175648702594652,186.52952304695603,1.892519743745455
504,-0.012871287128712711,186.52952304695603,1.892519743745455
508,-0.009626719056974297,192.48986046835145,1.892519743745455
512,-0.010331384015594379,192.48986046835145,1.892519743745455
516,-0.011025145067698094,192.48986046835145,1.892519743745455
520,-0.009788867562379872,196.72268420080277,1.892519743745455
524,-0.008571428571428404,197.74593654044915,1.892519743745455
528,-0.0073724007561435006,199.0031589343931,1.892519743745455
532,-0.00806754221388351,199.0031589343931,1.892519743745455
536,-0.008752327746740986,199.0031589343931,1.892519743745455
540,-0.009426987060997982,199.0031589343931,1.892519743745455
544,-0.010091743119265884,199.0031589343931,1.892519743745455
548,-0.010746812386156476,199.0031589343931,1.892519743745455
552,-0.011392405063290966,199.0031589343931,1.892519743745455
556,-0.01202872531418295,199.0031589343931,1.892519743745455
560,-0.012655971479500715,199.0031589343931,1.892519743745455
564,-0.013274336283185664,199.0031589343931,1.892519743745455
568,-0.013884007029876798,199.0031589343931,1.892519743745455
572,-0.014485165794066139,199.0031589343931,1.892519743745455
576,-0.015077989601386302,199.0031589343931,1.892519743745455
580,-0.015662650602409456,199.0031589343931,1.892519743745455
584,-0.016239316239316057,199.0031589343931,1.892519743745455
588,-0.015110356536502364,199.29800823615082,1.892519743745455
592,-0.013996627318718197,199.7383641679703,1.892519743745455
596,-0.014572864321607855,199.7383641679703,1.892519743745455
600,-0.013477537437603807,202.75100934211633,1.892519743745455
604,-0.010743801652892375,209.39395640006754,1.892519743745455
608,-0.011330049261083554,209.39395640006754,1.892519743745455
612,-0.011908646003262453,209.39395640006754,1.892519743745455
616,-0.012479740680712937,209.39395640006754,1.892519743745455
620,-0.013043478260869374,209.39395640006754,1.892519743745455
624,-0.013599999999999807,209.39395640006754,1.892519743745455
628,-0.014149443561208072,209.39395640006754,1.892519743745455
632,-0.01469194312796189,209.39395640006754,1.892519743745455
636,-0.015227629513343603,209.39395640006754,1.892519743745455
640,-0.01575663026521041,209.39395640006754,1.892519743745455
644,-0.016279069767441662,209.39395640006754,1.892519743745455
648,-0.016795069337442018,209.39395640006754,1.892519743745455
652,-0.017304747320061056,209.39395640006754,1.892519743745455
656,-0.01780821917808199,209.39395640006754,1.892519743745455
660,-0.01830559757942491,209.39395640006754,1.892519743745455
664,-0.018796992481202805,209.39395640006754,1.892519743745455
668,-0.01928251121076213,209.39395640006754,1.892519743745455
672,-0.019762258543833375,209.39395640006754,1.892519743745455
676,-0.020236336779911167,209.39395640006754,1.892519743745455
680,-0.019236417033773656,210.48462030438398,1.892519743745455
684,-0.019708029197080083,210.48462030438398,1.892519743745455
688,-0.01872278664731474,211.74576996091778,1.892519743745455
692,-0.019191919191918982,211.74576996091778,1.892519743745455
696,-0.019655667144906533,211.74576996091778,1.892519743745455
700,-0.020114122681882812,211.74576996091778,1.892519743745455
704,-0.02056737588652461,211.74576996091778,1.892519743745455
708,-0.02101551480959076,211.74576996091778,1.892519743745455
712,-0.020056100981766967,212.71066840127676,1.892519743745455
716,-0.01910739191073898,214.18014964281247,1.892519743745455
720,-0.019556171983356234,214.18014964281247,1.892519743745455
724,-0.018620689655172197,214.53512065308288,1.892519743745455
728,-0.019067215363511445,214.53512065308288,1.892519743745455
732,-0.0195088676671212,214.53512065308288,1.892519743745455
736,-0.019945725915874953,214.53512065308288,1.892519743745455
740,-0.02037786774628858,214.53512065308288,1.892519743745455
744,-0.02080536912751656,214.53512065308288,1.892519743745455
748,-0.02122830440587428,214.53512065308288,1.892519743745455
752,-0.02164674634794135,214.53512065308288,1.892519743745455
756,-0.02206076618229834,214.53512065308288,1.892519743745455
760,-0.02247043363994724,214.53512065308288,1.892519743745455
764,-0.022875816993463863,214.53512065308288,1.892519743745455
768,-0.021976592977893186,215.51736445937775,1.892519743745455
772,-0.022380336351875633,215.51736445937775,1.892519743745455
776,-0.022779922779922614,215.51736445937775,1.892519743745455
780,-0.023175416133162454,215.51736445937775,1.892519743745455
784,-0.02356687898089157,215.51736445937775,1.892519743745455
788,-0.023954372623574003,215.51736445937775,1.892519743745455
792,-0.023076923076922943,217.2199462692674,1.892519743745455
796,-0.023462986198243288,217.2199462692674,1.892519743745455
800,-0.022596754057428097,223.14739878896046,1.892519743745455
804,-0.022981366459627218,223.14739878896046,1.892519743745455
808,-0.023362175525339823,223.14739878896046,1.892519743745455
812,-0.023739237392373828,223.14739878896046,1.892519743745455
816,-0.022888616891064785,223.66352712769222,1.892519743745455
820,-0.023264311814859846,223.66352712769222,1.892519743745455
824,-0.023636363636363563,223.66352712769222,1.892519743745455
828,-0.02400482509047038,223.66352712769222,1.892519743745455
832,-0.024369747899159605,223.66352712769222,1.892519743745455
836,-0.024731182795698872,223.66352712769222,1.892519743745455
840,-0.025089179548156912,223.66352712769222,1.892519743745455
844,-0.025443786982248483,223.66352712769222,1.892519743745455
848,-0.024617196702002325,224.31633588246066,1.892519743745455
852,-0.024970691676436084,224.31633588246066,1.892519743745455
856,-0.02298716452742122,238.69677146440603,1.892519743745455
860,-0.023344947735191628,238.69677146440603,1.892519743745455
864,-0.023699421965317914,238.69677146440603,1.892519743745455
868,-0.022899884925201383,241.18742864668457,1.892519743745455
872,-0.023253150057273776,241.18742864668457,1.892519743745455
876,-0.023603192702394544,241.18742864668457,1.892519743745455
880,-0.022814982973893325,241.49409626097642,1.892519743745455
884,-0.023163841807909633,241.49409626097642,1.892519743745455
888,-0.02350956130483693,241.49409626097642,1.892519743745455
892,-0.023852183650615942,241.49409626097642,1.892519743745455
896,-0.024191750278706847,241.49409626097642,1.892519743745455
900,-0.02341842397336298,242.2128174535916,1.892519743745455
904,-0.023756906077348126,242.2128174535916,1.892519743745455
908,-0.024092409240924158,242.2128174535916,1.892519743745455
912,-0.024424972617743772,242.2128174535916,1.892519743745455
916,-0.023664122137404656,244.9675391638876,1.892519743745455
920,-0.02399565689467978,244.9675391638876,1.892519743745455
924,-0.024324324324324412,244.9675391638876,1.892519743745455
928,-0.023573735199138954,248.1293921548072,1.892519743745455
932,-0.02390139335476966,248.1293921548072,1.892519743745455
936,-0.024226254002134576,248.1293921548072,1.892519743745455
940,-0.02454835281615314,248.1293921548072,1.892519743745455
944,-0.023809523809523926,249.85907106696803,1.892519743745455
948,-0.024130663856691378,249.85907106696803,1.892519743745455
952,-0.02339979013641146,251.17885960493015,1.892519743745455
956,-0.023719958202716957,251.17885960493015,1.892519743745455
960,-0.02299687825182116,251.42162484863428,1.892519743745455
964,-0.02331606217616595,251.42162484863428,1.892519743745455
968,-0.02260061919504659,251.70505255029138,1.892519743745455
972,-0.022918807810894296,251.70505255029138,1.892519743745455
976,-0.02323439099283537,251.70505255029138,1.892519743745455
980,-0.02354740061162096,251.70505255029138,1.892519743745455
984,-0.023857868020304738,251.70505255029138,1.892519743745455
988,-0.024165824064712006,251.70505255029138,1.892519743745455
992,-0.02447129909365577,251.70505255029138,1.892519743745455
996,-0.024774322968906904,251.70505255029138,1.892519743745455
1000,-0.025074925074925265,251.70505255029138,1.892519743745455
1004,-0.025373134328358405,251.70505255029138,1.892519743745455
1008,-0.02566897918731437,251.70505255029138,1.892519743745455
1012,-0.025962487660414812,251.70505255029138,1.892519743745455
1016,-0.026253687315634426,251.70505255029138,1.892519743745455
1020,-0.02654260528893263,251.70505255029138,1.892519743745455
1024,-0.026829268292683145,251.70505255029138,1.892519743745455
1028,-0.02711370262390693,251.70505255029138,1.892519743745455
1032,-0.02739593417231388,251.70505255029138,1.892519743745455
1036,-0.027675988428158382,251.70505255029138,1.892519743745455
1040,-0.027953890489913782,251.70505255029138,1.892519743745455
1044,-0.028229665071770577,251.70505255029138,1.892519743745455
1048,-0.028503336510963068,251.70505255029138,1.892519743745455
1052,-0.028774928774929025,251.70505255029138,1.892519743745455
1056,-0.029044465468306784,251.70505255029138,1.892519743745455
1060,-0.029311969839774056,251.70505255029138,1.892519743745455
1064,-0.029577464788732657,251.70505255029138,1.892519743745455
1068,-0.028905519176801016,258.0399404488074,1.892519743745455
1072,-0.029170549860205303,258.0399404488074,1.892519743745455
1076,-0.029433611884865644,258.0399404488074,1.892519743745455
1080,-0.02969472710453312,258.0399404488074,1.892519743745455
1084,-0.029953917050691527,258.0399404488074,1.892519743745455
1088,-0.030211202938475953,258.0399404488074,1.892519743745455
1092,-0.030466605672461407,258.0399404488074,1.892519743745455
1096,-0.030720145852324816,258.0399404488074,1.892519743745455
1100,-0.030971843778383586,258.0399404488074,1.892519743745455
1104,-0.031221719457013877,258.0399404488074,1.892519743745455
1108,-0.03146979260595161,258.0399404488074,1.892519743745455
1112,-0.03171608265947919,258.0399404488074,1.892519743745455
1116,-0.031960608773500765,258.0399404488074,1.892519743745455
1120,-0.03220338983050879,258.0399404488074,1.892519743745455
1124,-0.03155555555555588,259.0169424898273,1.892519743745455
1128,-0.031798051372896693,259.0169424898273,1.892519743745455
1132,-0.03203883495145664,259.0169424898273,1.892519743745455
1136,-0.03139841688654387,261.7734721718601,1.892519743745455
1140,-0.0316389132340056,261.7734721718601,1.892519743745455
1144,-0.03187772925764226,261.7734721718601,1.892519743745455
1148,-0.031244560487380675,262.82612377184086,1.892519743745455
1152,-0.030615784908933567,262.83635250061326,1.892519743745455
1156,-0.0308556611927402,262.83635250061326,1.892519743745455
1160,-0.031093884582257033,262.83635250061326,1.892519743745455
1164,-0.030472103004292206,263.9561284977425,1.892519743745455
1168,-0.028999144568007208,279.18360709779125,1.892519743745455
1172,-0.027536231884058338,284.2001136589798,1.892519743745455
1176,-0.02778249787595619,284.2001136589798,1.892519743745455
1180,-0.028027095681626115,284.2001136589798,1.892519743745455
1184,-0.028270042194093205,284.2001136589798,1.892519743745455
1188,-0.026829268292683308,289.8553082312612,1.892519743745455
1192,-0.027074601844090912,289.8553082312612,1.892519743745455
1196,-0.02731829573934876,289.8553082312612,1.892519743745455
1200,-0.02756036636136592,289.8553082312612,1.892519743745455
1204,-0.026970954356846866,292.4468791809045,1.892519743745455
1208,-0.027212572373863094,292.4468791809045,1.892519743745455
1212,-0.026628194558945165,292.7189379309439,1.892519743745455
1216,-0.026869350862777728,292.7189379309439,1.892519743745455
1220,-0.027108927108927518,292.7189379309439,1.892519743745455
1224,-0.027346938775510615,292.7189379309439,1.892519743745455
1228,-0.026769731489015874,293.7309064302948,1.892519743745455
1232,-0.026196269261963112,301.4415759819593,1.892519743745455
1236,-0.026434923201293873,301.4415759819593,1.892519743745455
1240,-0.025866236905721617,303.302773508608,1.892519743745455
1244,-0.025301204819277535,303.3349691031985,1.892519743745455
1248,-0.023939151321057277,304.86288544313544,1.892519743745455
1252,-0.023383878691141696,313.62223243071844,1.892519743745455
1256,-0.022832140015911336,316.9726470023771,1.892519743745455
1260,-0.02307692307692352,316.9726470023771,1.892519743745455
1264,-0.023320158102767243,316.9726470023771,1.892519743745455
1268,-0.023561859732072945,316.9726470023771,1.892519743745455
1272,-0.02380204241948199,316.9726470023771,1.892519743745455
1276,-0.024040720438528253,316.9726470023771,1.892519743745455
1280,-0.024277907884465717,316.9726470023771,1.892519743745455
1284,-0.02451361867704326,316.9726470023771,1.892519743745455
1288,-0.02397207137315795,317.3770915271919,1.892519743745455
1292,-0.024207269914926992,317.3770915271919,1.892519743745455
1296,-0.024441017733231,317.3770915271919,1.892519743745455
1300,-0.02467332820907042,317.3770915271919,1.892519743745455
1304,-0.024904214559387447,317.3770915271919,1.892519743745455
1308,-0.02513368983957267,317.3770915271919,1.892519743745455
1312,-0.025361766945925842,317.3770915271919,1.892519743745455
1316,-0.025588458618071856,317.3770915271919,1.892519743745455
1320,-0.02581377744133281,317.3770915271919,1.892519743745455
1324,-0.02603773584905709,317.3770915271919,1.892519743745455
1328,-0.026260346124906436,317.3770915271919,1.892519743745455
1332,-0.025731432858215046,322.725086653823,1.892519743745455
1336,-0.02595362752430865,322.725086653823,1.892519743745455
1340,-0.026174496644295803,322.725086653823,1.892519743745455
1344,-0.026394052044610167,322.725086653823,1.892519743745455
1348,-0.025129725722758102,326.70147593818393,1.892519743745455
1352,-0.024611973392461704,326.7679625676421,1.892519743745455
1356,-0.024097273397200216,327.0482026321832,1.892519743745455
1360,-0.02358559882439434,327.9037361255559,1.892519743745455
1364,-0.023809523809524325,327.9037361255559,1.892519743745455
1368,-0.023301680058437333,329.8815438533114,1.892519743745455
1372,-0.022796795338674958,330.7038676304512,1.892519743745455
1376,-0.02302106027596276,330.7038676304512,1.892519743745455
1380,-0.023244026068067143,330.7038676304512,1.892519743745455
1384,-0.02346570397111966,330.7038676304512,1.892519743745455
1388,-0.023686105111591603,330.7038676304512,1.892519743745455
1392,-0.023905240488155594,330.7038676304512,1.892519743745455
1396,-0.02412312097351521,330.7038676304512,1.892519743745455
1400,-0.022912205567452357,343.0484207857849,1.892519743745455
1404,-0.02241992882562332,346.89490899856713,1.892519743745455
1408,-0.02264017033357045,346.89490899856713,1.892519743745455
1412,-0.022859164897382003,346.89490899856713,1.892519743745455
1416,-0.023076923076923626,346.89490899856713,1.892519743745455
1420,-0.023293455313160297,346.89490899856713,1.892519743745455
1424,-0.022807017543860202,348.14537051763625,1.892519743745455
1428,-0.02302309307207893,348.14537051763625,1.892519743745455
1432,-0.023237962316818423,348.14537051763625,1.892519743745455
1436,-0.023451635351427143,348.14537051763625,1.892519743745455
1440,-0.023664122137405142,348.14537051763625,1.892519743745455
1444,-0.023875432525952124,348.14537051763625,1.892519743745455
1448,-0.02408557625948987,348.14537051763625,1.892519743745455
1452,-0.02429456297315955,348.14537051763625,1.892519743745455
1456,-0.024502402196294328,348.14537051763625,1.892519743745455
1460,-0.02470910335386779,348.14537051763625,1.892519743745455
1464,-0.024914675767918667,348.14537051763625,1.892519743745455
1468,-0.025119128658952248,348.14537051763625,1.892519743745455
1472,-0.02532247114731898,348.14537051763625,1.892519743745455
1476,-0.025524712254570658,348.14537051763625,1.892519743745455
1480,-0.025725860904794645,348.14537051763625,1.892519743745455
1484,-0.025925925925926515,348.14537051763625,1.892519743745455
1488,-0.025453324378778293,348.3385938036659,1.892519743745455
1492,-0.025653047555258462,348.3385938036659,1.892519743745455
1496,-0.02585170340681422,348.3385938036659,1.892519743745455
1500,-0.02604930046635636,348.3385938036659,1.892519743745455
1504,-0.026245847176080334,348.3385938036659,1.892519743745455
1508,-0.026441351888668595,348.3385938036659,1.892519743745455
1512,-0.026635822868473834,348.3385938036659,1.892519743745455
1516,-0.026829268292683534,348.3385938036659,1.892519743745455
1520,-0.02702169625246609,348.3385938036659,1.892519743745455
1524,-0.02721311475409897,348.3385938036659,1.892519743745455
1528,-0.026749509483323046,348.98420374734366,1.892519743745455
1532,-0.025636007827789263,351.55048522136826,1.892519743745455
1536,-0.025829538061158716,351.55048522136826,1.892519743745455
1540,-0.026022063595068756,351.55048522136826,1.892519743745455
1544,-0.02621359223301033,351.55048522136826,1.892519743745455
1548,-0.026404131697870217,351.55048522136826,1.892519743745455
1552,-0.025949774629749497,353.3196165849196,1.892519743745455
1556,-0.026140012845215783,353.3196165849196,1.892519743745455
1560,-0.026329276105061486,353.3196165849196,1.892519743745455
1564,-0.02587859424920191,354.9334477928459,1.892519743745455
1568,-0.026067558954748882,354.9334477928459,1.892519743745455
1572,-0.02625556261919962,354.9334477928459,1.892519743745455
1576,-0.026442612555485735,354.9334477928459,1.892519743745455
1580,-0.026628716002530684,354.9334477928459,1.892519743745455
1584,-0.026813880126183607,354.9334477928459,1.892519743745455
1588,-0.026998112020139096,354.9334477928459,1.892519743745455
1592,-0.02718141870684308,354.9334477928459,1.892519743745455
1596,-0.02673763306199188,361.02753190268146,1.892519743745455
1600,-0.026920674578389155,361.02753190268146,1.892519743745455
1604,-0.02647975077881685,361.244544387139,1.892519743745455
1608,-0.026041019266625887,363.3525325681885,1.892519743745455


==> Simulations/fig1_sw.csv <==
t,signed,QT,eff
0,-0.1,0.0,1.892519743745455
4,-0.1,0.0,1.892519743745455
8,-0.09999999999999999,0.0,1.892519743745455
12,-0.1,0.0,1.892519743745455
16,-0.10000000000000002,0.0,1.892519743745455
20,-0.0523809523809524,0.01979313204498334,1.892519743745455
24,0.019999999999999973,23.094067464936344,1.892519743745455
28,0.003448275862068944,23.094067464936344,1.892519743745455
32,0.021212121212121193,23.19376834577422,1.892519743745455
36,0.008108108108108095,23.19376834577422,1.892519743745455
40,0.02195121951219511,29.60231724291805,1.892519743745455
44,0.011111111111111103,29.60231724291805,1.892519743745455
48,0.022448979591836723,29.98524933870929,1.892519743745455
52,0.05094339622641508,37.97164557737183,1.892519743745455
56,0.040350877192982436,37.97164557737183,1.892519743745455
60,0.031147540983606534,37.97164557737183,1.892519743745455
64,0.038461538461538436,77.32336132173316,1.892519743745455
68,0.030434782608695622,77.32336132173316,1.892519743745455
72,0.02328767123287668,77.32336132173316,1.892519743745455
76,0.016883116883116847,77.32336132173316,1.892519743745455
80,0.02345679012345675,87.57714218504965,1.892519743745455
84,0.01764705882352937,87.57714218504965,1.892519743745455
88,0.01235955056179771,87.57714218504965,1.892519743745455
92,0.007526881720430066,87.57714218504965,1.892519743745455
96,0.003092783505154601,87.57714218504965,1.892519743745455
100,-0.0009900990099010272,87.57714218504965,1.892519743745455
104,-0.004761904761904798,87.57714218504965,1.892519743745455
108,-0.008256880733944988,87.57714218504965,1.892519743745455
112,-0.011504424778761098,87.57714218504965,1.892519743745455
116,-0.014529914529914567,87.57714218504965,1.892519743745455
120,-0.017355371900826484,87.57714218504965,1.892519743745455
124,-0.02000000000000004,87.57714218504965,1.892519743745455
128,-0.014728682170542677,87.61278308360235,1.892519743745455
132,-0.01729323308270681,87.61278308360235,1.892519743745455
136,-0.012408759124087634,88.04864963121491,1.892519743745455
140,-0.01489361702127664,88.04864963121491,1.892519743745455
144,-0.017241379310344872,88.04864963121491,1.892519743745455
148,-0.019463087248322193,88.04864963121491,1.892519743745455
152,-0.01503267973856214,89.37294375366503,1.7022547449017849
156,-0.010828025477707056,91.0679533249759,1.7486670145500351
160,-0.013043478260869615,91.0679533249759,1.7486670145500351
164,-0.015151515151515202,91.0679533249759,1.7486670145500351
168,-0.01124260355029591,91.36356341603837,1.7486670145500351
172,-0.013294797687861324,91.36356341603837,1.742193386309874
176,-0.015254237288135648,91.36356341603837,1.696712407543965
180,-0.017127071823204474,91.36356341603837,1.691898858160078
184,-0.018918918918918975,91.36356341603837,1.6700681903153054
188,-0.02063492063492069,91.36356341603837,1.6700681903153054
192,-0.022279792746114038,91.36356341603837,1.6468021010746976
196,-0.02385786802030461,91.36356341603837,1.6400666345117962
200,-0.02039800995024879,93.70431140383728,1.6154997030802223
204,-0.02195121951219515,93.70431140383728,1.55382997846591
208,-0.023444976076555043,93.70431140383728,1.510910836933573
212,-0.02488262910798123,93.70431140383728,1.510910836933573
216,-0.02626728110599079,93.70431140383728,1.4836697576155105
220,-0.02760180995475113,93.70431140383728,1.4515352658974845
224,-0.024444444444444435,95.60465477978882,1.4836697576155105
228,-0.025764192139737976,95.60465477978882,1.4836697576155105
232,-0.02703862660944204,95.60465477978882,1.4515352658974845
236,-0.02405063291139238,96.36435231222599,1.4515352658974845
240,-0.025311203319502044,96.36435231222599,1.4836697576155105
244,-0.026530612244897923,96.36435231222599,1.4836697576155105
248,-0.027710843373493936,96.36435231222599,1.4836697576155105
252,-0.028853754940711417,96.36435231222599,1.4836697576155105
256,-0.026070038910505786,98.42282495926958,1.510910836933573
260,-0.02720306513409956,98.42282495926958,1.4836697576155105
264,-0.02830188679245277,98.42282495926958,1.4836697576155105
268,-0.029368029739776886,98.42282495926958,1.4560075331028781
272,-0.030402930402930333,98.42282495926958,1.4560075331028781
276,-0.027797833935017977,111.22690239198664,1.4560075331028781
280,-0.02526690391459067,143.43741616014512,1.4836697576155105
284,-0.02631578947368413,143.43741616014512,1.4560075331028781
288,-0.02733564013840822,143.43741616014512,1.4487146567914915
292,-0.024914675767918,144.5505296806669,1.4487146567914915
296,-0.022558922558922466,151.50421568510706,1.4560075331028781
300,-0.02358803986710954,151.50421568510706,1.4560075331028781
304,-0.021311475409835967,154.33211140680118,1.4487146567914915
308,-0.019093851132685982,156.40224461762992,1.4480058612065136
312,-0.016932907348242706,157.4077717638679,1.4480058612065136
316,-0.01798107255520494,157.4077717638679,1.4487146567914915
320,-0.01588785046728961,160.58038132231098,1.4176266566817304
324,-0.016923076923076808,160.58038132231098,1.4480058612065136
328,-0.014893617021276478,161.03825665741707,1.4142135623730951
332,-0.009909909909909795,166.33318753891658,1.4604769364172885
336,-0.008011869436201668,166.91466821174043,1.5288315807750388
340,-0.0061583577712608865,170.80506439780976,1.5288315807750388
344,-0.004347826086956413,170.8080285932508,1.5840759996643756
348,-0.002578796561604478,171.69049248695552,1.5840759996643756
352,-0.0036827195467421052,171.69049248695552,1.5840759996643756
356,-0.001960784313725387,173.82256637487896,1.6521777795460557
360,-0.0030470914127422796,173.82256637487896,1.6521777795460557
364,0.0013698630136987314,177.62217454370338,1.7644296744348311
368,0.0029810298102982027,179.504222833232,1.7971852926823058
372,0.0018766756032172565,179.504222833232,1.7971852926823058
376,0.0034482758620690626,188.10545327669604,1.7971852926823058
380,0.0023622047244095446,188.10545327669604,1.7971852926823058
384,0.00389610389610399,190.44052620556585,1.8513967660737216
388,0.005398457583547651,192.42811774669337,1.9474223705619091
392,0.006870229007633679,193.2953139921256,2.0435615053372094
396,0.005793450881612179,193.2953139921256,2.0435615053372094
400,0.007231920199501334,194.1972244993614,2.0731403240252266
404,0.006172839506172925,194.1972244993614,2.0731403240252266
408,0.005134474327628446,194.1972244993614,2.052877451892598
412,0.006537530266343908,195.3118164174747,2.1548082531984707
416,0.0055155875299761,195.3118164174747,2.1548082531984707
420,0.004513064133016706,195.3118164174747,2.1548082531984707
424,0.0035294117647059597,195.3118164174747,2.1548082531984707
428,0.004895104895104971,197.01749412535932,2.052877451892598
432,0.006235565819861506,199.62226246520947,2.1548082531984707
436,0.005263157894736915,199.62226246520947,2.1548082531984707
440,0.004308390022675808,199.62226246520947,2.1548082531984707
444,0.005617977528089958,201.3926073365883,2.1652876222645667
448,0.004677060133630358,201.3926073365883,2.1548082531984707
452,0.005960264900662319,202.81914585824043,2.1548082531984707
456,0.007221006564551488,205.11656474220305,2.16638204337854
460,0.0062906724511931226,205.11656474220305,2.16638204337854
464,0.005376344086021568,205.11656474220305,2.16638204337854
468,0.004477611940298569,205.11656474220305,2.16638204337854
472,0.003594080338266445,205.11656474220305,2.1548082531984707
476,0.002725366876310332,205.11656474220305,2.1548082531984707
480,0.0018711018711019293,205.11656474220305,2.1253947303096488
484,0.0010309278350516043,205.11656474220305,2.1253947303096488
488,0.00020449897750517,205.11656474220305,2.1253947303096488
492,-0.0006085192697768192,205.11656474220305,2.0439136107244313
496,-0.0014084507042252956,205.11656474220305,2.0439136107244313
500,-0.0021956087824350737,205.11656474220305,2.0439136107244313
504,-0.0029702970297029153,205.11656474220305,1.9586847524500415
508,0.00019646365422402317,210.22613531694634,2.1258247122103304
512,-0.0005847953216373728,210.22613531694634,2.1258247122103304
516,-0.001353965183752364,210.22613531694634,1.9586847524500415
520,-0.0001919385796544571,214.20414407038376,2.0439136107244313
524,0.0009523809523810055,214.63144454239193,2.0439136107244313
528,0.002079395085066215,215.29271506869767,2.1245361906956743
532,0.0013133208255159993,215.29271506869767,2.0439136107244313
536,0.0005586592178771465,215.29271506869767,2.0439136107244313
540,-0.00018484288354893224,215.29271506869767,1.9586847524500415
544,-0.0009174311926604998,215.29271506869767,1.9172643483891587
548,-0.0016393442622950314,215.29271506869767,1.8665605771270084
552,-0.0023508137432187567,215.29271506869767,1.8015712278841134
556,-0.0030520646319568633,215.29271506869767,1.8015712278841134
560,-0.003743315508021342,215.29271506869767,1.8015712278841134
564,-0.0044247787610619,215.29271506869767,1.78646715022004
568,-0.005096660808435806,215.29271506869767,1.6922345041166758
572,-0.005759162303664876,215.29271506869767,1.5763802704602377
576,-0.004679376083188864,216.06832602175024,1.5506759168243724
580,-0.005335628227194449,216.06832602175024,1.5097330207595203
584,-0.00598290598290594,216.06832602175024,1.5097330207595203
588,-0.0032258064516128616,217.70499618978795,1.5284556578176047
592,-0.0021922428330522358,219.34923983251787,1.5506759168243724
596,-0.0011725293132327905,220.41875213787182,1.5419932780514716
600,-0.00016638935108149062,224.67893448642556,1.527774134503741
604,0.0024793388429752467,233.7733064296949,1.5419932780514716
608,0.0018062397372742593,233.7733064296949,1.5419932780514716
612,0.0011419249592170045,233.7733064296949,1.5419932780514716
616,0.0004862236628849658,233.7733064296949,1.5419932780514716
620,0.001449275362318879,234.1718169596129,1.5506759168243724
624,0.0008000000000000382,234.1718169596129,1.5506759168243724
628,0.0001589825119237264,234.1718169596129,1.5529792348719609
632,-0.0004739336492890618,234.1718169596129,1.5529792348719609
636,0.0004709576138147942,234.3430037287857,1.5529792348719609
640,-0.00015600624024957271,234.3430037287857,1.5773687009633504
644,-0.0007751937984495754,234.3430037287857,1.5773687009633504
648,-0.001386748844375926,234.3430037287857,1.5773687009633504
652,-0.001990811638591082,234.3430037287857,1.5773687009633504
656,-0.002587519025875155,234.3430037287857,1.5529792348719609
660,-0.0031770045385778774,234.3430037287857,1.5419932780514716
664,-0.0037593984962405675,234.3430037287857,1.527774134503741
668,-0.004334828101644212,234.3430037287857,1.527774134503741
672,-0.00490341753343236,234.3430037287857,1.5097330207595203
676,-0.005465288035450485,234.3430037287857,1.5019265679270137
680,-0.003083700440528603,237.82591282410849,1.5097330207595203
684,-0.00364963503649632,237.82591282410849,1.5097330207595203
688,-0.0027576197387517844,240.389399667137,1.5097330207595203
692,-0.0018759018759018468,240.59632221691152,1.527774134503741
696,-0.002439024390243874,240.59632221691152,1.5419932780514716
700,-0.002995720399429359,240.59632221691152,1.5419932780514716
704,-0.002127659574468058,241.09116578886983,1.5483163749075983
708,-0.0012693935119886897,241.33337881574883,1.5550211275547272
712,-0.0004207573632538304,243.4618175294326,1.5550211275547272
716,0.0018131101813110445,246.27050311838963,1.628856145049278
720,0.001248266296810012,246.27050311838963,1.628856145049278
724,0.002068965517241405,247.55393276786162,1.628856145049278
728,0.002880658436214017,247.63222819017912,1.628856145049278
732,0.002319236016371102,247.63222819017912,1.6540696379449815
736,0.0017639077340570117,247.63222819017912,1.6540696379449815
740,0.0025641025641025875,247.90161476292138,1.627480794871519
744,0.0033557046979865997,248.65407624626025,1.6540696379449815
748,0.0028037383177570313,248.65407624626025,1.6089088874679214
752,0.0022576361221779764,248.65407624626025,1.595370755517813
756,0.0017173051519154766,248.65407624626025,1.5683192526140235
760,0.001182654402102517,248.65407624626025,1.5683192526140235
764,0.0019607843137255106,249.45962718316926,1.5683192526140235
768,0.002730819245773752,251.478294122369,1.595370755517813
772,0.0021992238033635377,251.478294122369,1.595370755517813
776,0.0016731016731016918,251.478294122369,1.595370755517813
780,0.0024327784891165355,251.52769766828573,1.6075133856837664
784,0.003184713375796196,251.57332139832565,1.6075133856837664
788,0.002661596958174922,251.57332139832565,1.611869273746985
792,0.00340479192938211,254.25941163303204,1.6219433948328021
796,0.0028858218318695266,254.25941163303204,1.6219433948328021
800,0.0036204744069912764,261.1377947571497,1.627480794871519
804,0.003105590062111816,261.1377947571497,1.627480794871519
808,0.0025957972805933393,261.1377947571497,1.627480794871519
812,0.0033210332103321173,261.96148970277136,1.6569790799450284
816,0.00403916768665852,263.313669350594,1.6569790799450284
820,0.0035322777101096355,263.313669350594,1.6954247431342302
824,0.003030303030303043,263.313669350594,1.6954247431342302
828,0.00253317249698433,263.313669350594,1.6954247431342302
832,0.0020408163265306237,263.313669350594,1.627480794871519
836,0.0015531660692951125,263.313669350594,1.627480794871519
840,0.0010701545778834826,263.313669350594,1.6219433948328021
844,0.0005917159763313716,263.313669350594,1.6219433948328021
848,0.001295641931684345,264.9174087097871,1.627480794871519
852,0.0008206330597889906,264.9174087097871,1.627480794871519
856,0.002683780630105028,281.1817121389478,1.627480794871519
860,0.002206736353077826,281.1817121389478,1.657545742805615
864,0.001734104046242784,281.1817121389478,1.6247761353587706
868,0.0024165707710011594,284.78901551980834,1.570027000367928
872,0.0019473081328751514,284.78901551980834,1.611869273746985
876,0.0026225769669327333,285.1564728168957,1.611869273746985
880,0.004426787741203186,286.5402606962391,1.6235529413177747
884,0.003954802259887013,286.5402606962391,1.6235529413177747
888,0.003487064116985384,286.5402606962391,1.6235529413177747
892,0.0030235162374020225,286.5402606962391,1.611869273746985
896,0.00256410256410257,286.5402606962391,1.5217061866224977
900,0.0032186459489456217,288.5250231509155,1.611869273746985
904,0.002762430939226525,288.5250231509155,1.611869273746985
908,0.002310231023102315,288.5250231509155,1.611869273746985
912,0.001861993428258493,288.5250231509155,1.611869273746985
916,0.0025081788440567106,292.26325328602826,1.611869273746985
920,0.002062975027144412,292.26325328602826,1.5217061866224977
924,0.001621621621621625,292.26325328602826,1.5217061866224977
928,0.0022604951560818115,296.691147539009,1.611869273746985
932,0.0018220793140407315,296.691147539009,1.522859442160241
936,0.0013874066168623287,296.691147539009,1.4770370958130656
940,0.0009564293304994705,296.691147539009,1.4770370958130656
944,0.001587301587301589,299.8208188492283,1.4770370958130656
948,0.001159114857744996,299.8208188492283,1.4770370958130656
952,0.0028331584470094448,303.3093982899172,1.4770370958130656
956,0.002403343782654128,303.3093982899172,1.5248941007971026
960,0.003017689906347555,304.8084924954419,1.5248941007971026
964,0.003626943005181347,304.83712679736425,1.54522364986425
968,0.004231166150670795,306.3144693513879,1.54522364986425
972,0.00380267214799589,306.3144693513879,1.54522364986425
976,0.004401228249744116,306.4376240949751,1.5902695444819175
980,0.003975535168195721,306.4376240949751,1.5902695444819175
984,0.004568527918781729,307.07794096903467,1.5902695444819175
988,0.004145601617795758,307.07794096903467,1.641400529235635
992,0.0037260825780463286,307.07794096903467,1.641400529235635
996,0.0033099297893681083,307.07794096903467,1.641400529235635
1000,0.0028971028971029006,307.07794096903467,1.5902695444819175
1004,0.0024875621890547294,307.07794096903467,1.539360183868626
1008,0.002081268582755206,307.07794096903467,1.526203912110713
1012,0.0036525172754195484,307.9160016776862,1.539360183868626
1016,0.0032448377581120965,307.9160016776862,1.585444883695072
1020,0.004799216454456418,308.5817974133438,1.585444883695072
1024,0.004390243902439028,308.5817974133438,1.5980734313659752
1028,0.003984450923226439,308.5817974133438,1.585444883695072
1032,0.0035818005808325322,308.5817974133438,1.526203912110713
1036,0.0031822565091610467,308.5817974133438,1.526203912110713
1040,0.002785782901056681,308.5817974133438,1.526203912110713
1044,0.00239234449760766,308.5817974133438,1.526203912110713
1048,0.0020019065776930452,308.5817974133438,1.526203912110713
1052,0.0016144349477682852,308.5817974133438,1.4591926812761669
1056,0.0012298959318826905,308.5817974133438,1.4591926812761669
1060,0.0008482563619227177,308.5817974133438,1.4591926812761669
1064,0.00046948356807512083,308.5817974133438,1.4591926812761669
1068,0.0010289990645463082,316.48758438145546,1.4591926812761669
1072,0.0025163094128611402,317.46873988083183,1.539360183868626
1076,0.0021355617455896033,317.46873988083183,1.526203912110713
1080,0.0017576318223866815,317.46873988083183,1.526203912110713
1084,0.0013824884792626748,317.46873988083183,1.526203912110713
1088,0.0010101010101010118,317.46873988083183,1.526203912110713
1092,0.002470265324794146,318.8190436423679,1.526203912110713
1096,0.0020966271649954437,318.8190436423679,1.539360183868626
1100,0.001725703905540419,318.8190436423679,1.526203912110713
1104,0.001357466063348417,318.8190436423679,1.4591926812761669
1108,0.001893597835888188,319.3133675999715,1.4591926812761669
1112,0.0015274034141958672,319.3133675999715,1.4180027894438951
1116,0.001163831692032229,319.3133675999715,1.4142135623730951
1120,0.0008028545941123993,319.3133675999715,1.4142135623730951
1124,0.0013333333333333329,321.87200062145774,1.4142135623730951
1128,0.0009743135518157655,321.87200062145774,1.4142135623730951
1132,0.0006178287731685784,321.87200062145774,1.4142135623730951
1136,0.0011433597185576071,326.2101612839569,1.4142135623730951
1140,0.0016652059596844867,326.7873880610669,1.4142135623730951
1144,0.0013100436681222699,326.7873880610669,1.4142135623730951
1148,0.001827676240208876,329.4216706415141,1.4142135623730951
1152,0.0023417172593235024,331.01353035075283,1.4331265452557198
1156,0.0028522039757994796,332.12231094387727,1.59448672937732
1160,0.003359173126614985,332.5717391852487,1.59448672937732
1164,0.003862660944206007,334.7307582326839,1.6063652616669384
1168,0.005218135158254918,351.9305854254843,1.6157054231173416
1172,0.006564364876385338,358.889345919024,1.6201051721442328
1176,0.006202209005947326,358.889345919024,1.6201051721442328
1180,0.005842506350550385,358.889345919024,1.6201051721442328
1184,0.005485232067510553,358.889345919024,1.6201051721442328
1188,0.006812447434819182,366.4282249358813,1.6293669775554993
1192,0.00645431684828165,366.4282249358813,1.68723494877247
1196,0.006934001670843784,366.61837786880307,1.7309898974017026
1200,0.006577851790174863,366.61837786880307,1.7309898974017026
1204,0.0070539419087137034,369.79525377400597,1.7462778884063694
1208,0.006699751861042195,369.79525377400597,1.7462778884063694
1212,0.007172300082440243,370.59945704097476,1.7843006634238001
1216,0.00682004930156123,370.59945704097476,1.7462778884063694
1220,0.007289107289107304,370.85245936415225,1.7823069145712134
1224,0.006938775510204097,370.85245936415225,1.7823069145712134
1228,0.007404393816110676,372.26944090624113,1.8192305259314363
1232,0.007866991078669928,380.25214173189124,1.8426676740159187
1236,0.007518189167340358,380.25214173189124,1.8426676740159187
1240,0.007977437550362631,382.2995460821431,1.8992432428485555
1244,0.008433734939759057,382.306247761694,1.9044408824487422
1248,0.008887109687750222,383.74460557927785,1.9378930279480726
1252,0.009337589784517182,392.3301541595575,1.9809553401336013
1256,0.009785202863961838,395.33801565207864,2.135914246246636
1260,0.009436954797779566,395.33801565207864,2.135914246246636
1264,0.009090909090909118,395.33801565207864,2.135914246246636
1268,0.008747044917257711,395.33801565207864,2.135914246246636
1272,0.00840534171249021,395.33801565207864,1.9818377091570678
1276,0.008065779169929552,395.33801565207864,1.9818377091570678
1280,0.007728337236533989,395.33801565207864,1.9818377091570678
1284,0.007392996108949448,395.33801565207864,1.9818377091570678
1288,0.00783553141970523,395.39641045192286,1.9664506879104116
1292,0.007501933488012408,395.39641045192286,1.9664506879104116
1296,0.007170393215111831,395.39641045192286,1.9378930279480726
1300,0.006840891621829398,395.39641045192286,1.9378930279480726
1304,0.006513409961685861,395.39641045192286,1.9378930279480726
1308,0.0061879297173415195,395.39641045192286,1.9378930279480726
1312,0.005864432597105903,395.39641045192286,1.9378930279480726
1316,0.0055429005315110495,395.39641045192286,1.9013249218388477
1320,0.00522331566994705,395.39641045192286,1.8173369096550602
1324,0.0049056603773585325,395.39641045192286,1.7941835119841985
1328,0.004589917231000795,395.39641045192286,1.7941835119841985
1332,0.005026256564141079,401.1069420843443,1.8173369096550602
1336,0.004712041884816798,401.1069420843443,1.8173369096550602
1340,0.004399701715138002,401.1069420843443,1.7666761368645965
1344,0.0040892193308550645,401.1069420843443,1.7666761368645965
1348,0.005263157894736889,405.9063542823952,1.7941835119841985
1352,0.005691056910569154,406.25175844912513,1.8263746805816026
1356,0.006116433308769393,406.77798502026303,1.8263746805816026
1360,0.006539309331374039,407.87950502023256,1.8263746805816026
1364,0.006227106227106278,407.87950502023256,1.8263746805816026
1368,0.006647187728268861,410.1032992545849,1.9013249218388477
1372,0.007064821558630788,410.89221755378554,1.9047689173970228
1376,0.006753812636165631,410.89221755378554,1.9013249218388477
1380,0.00644460535843597,410.89221755378554,1.9013249218388477
1384,0.006137184115523521,410.89221755378554,1.8546080276969148
1388,0.00583153347732187,410.89221755378554,1.8546080276969148
1392,0.005527638190954831,410.89221755378554,1.8210663733759893
1396,0.005225483178239142,410.89221755378554,1.7666761368645965
1400,0.006352605281941529,424.261965458863,1.7666761368645965
1404,0.006761565836298992,428.56894007954475,1.7942461177765001
1408,0.006458481192335049,428.56894007954475,1.7584896155397403
1412,0.006157112526539339,428.56894007954475,1.7584896155397403
1416,0.006563161609033231,429.02878759450647,1.7942461177765001
1420,0.006263194933145735,429.02878759450647,1.7942461177765001
1424,0.00666666666666673,430.6415609628859,1.7942461177765001
1428,0.006368089573128126,430.6415609628859,1.8210663733759893
1432,0.0060711793440335615,430.6415609628859,1.8210663733759893
1436,0.00577592205984697,430.6415609628859,1.8210663733759893
1440,0.005482303955586465,430.6415609628859,1.7942461177765001
1444,0.0051903114186851885,430.6415609628859,1.7942461177765001
1448,0.004899930986887577,430.6415609628859,1.7942461177765001
1452,0.004611149346180386,430.6415609628859,1.7942461177765001
1456,0.004323953328757791,430.6415609628859,1.7942461177765001
1460,0.00403832991101992,430.6415609628859,1.7942461177765001
1464,0.003754266211604167,430.6415609628859,1.7942461177765001
1468,0.003471749489448677,430.6415609628859,1.738300095098133
1472,0.003190767141887378,430.6415609628859,1.738300095098133
1476,0.002911306702775971,430.6415609628859,1.738300095098133
1480,0.003308575286968339,430.7751971688304,1.738300095098133
1484,0.0030303030303031058,430.7751971688304,1.738300095098133
1488,0.0034251175285427223,431.52836421470823,1.7569391641764025
1492,0.003148024112525194,431.52836421470823,1.7569391641764025
1496,0.002872411489646036,431.52836421470823,1.7569391641764025
1500,0.002598267821452443,431.52836421470823,1.6970220529893398
1504,0.00299003322259144,431.6549142437645,1.6895619194972527
1508,0.0027170311464546843,431.6549142437645,1.65541823125015
1512,0.0024454725710509706,431.6549142437645,1.6434027044234298
1516,0.00217534607778518,431.6549142437645,1.6434027044234298
1520,0.0019066403681789073,431.6549142437645,1.5907718096051333
1524,0.0016393442622951592,431.6549142437645,1.5707633767246467
1528,0.002027468933943831,433.4242101780854,1.5677834639462191
1532,0.003065883887801773,438.21915844172395,1.5707633767246467
1536,0.0027976577748862193,438.21915844172395,1.5907718096051333
1540,0.0025308241401687994,438.21915844172395,1.5907718096051333
1544,0.002265372168284867,438.21915844172395,1.5907718096051333
1548,0.0020012911555843246,438.21915844172395,1.5707633767246467
1552,0.002382485511912504,441.24588674444084,1.5244782849554894
1556,0.002119460500963467,441.24588674444084,1.5057626954135368
1560,0.002498398462524099,441.4871920367622,1.5057626954135368
1564,0.00287539936102244,444.41533293025594,1.5283460541760918
1568,0.003250478011472352,444.4605394106044,1.5210103104457235
1572,0.002987921169739429,444.4605394106044,1.5210103104457235
1576,0.0027266962587191653,444.4605394106044,1.5054490046708067
1580,0.002466793168880534,444.4605394106044,1.5054490046708067
1584,0.002208201892744558,444.4605394106044,1.5054490046708067
1588,0.001950912523599826,444.4605394106044,1.499494292818651
1592,0.0023226616446956204,445.1287751602695,1.5054490046708067
1596,0.0026925485284909983,452.5381135449071,1.5054490046708067
1600,0.0024359775140537945,452.5381135449071,1.499494292818651
1604,0.0034267912772586455,454.0872422966801,1.5006547232615939
1608,0.0037911746426352562,457.5104847525316,1.5210103104457235


==> Simulations/fig2_aci.csv <==
t,q,RT
0,2.5816309804663633,0.01781236397484487
4,2.5616309804663637,0.0813364901612792
8,2.541630980466364,0.22151673569647512
12,2.5216309804663646,0.3442651501231555
16,2.501630980466365,0.4547807885477091
20,2.5316309804663653,0.5549167854701627
24,2.5616309804663655,0.6137732538781611
28,2.5916309804663658,0.6802491908566386
32,2.621630980466366,0.9743657573907665
36,2.6016309804663664,1.5461035063476707
40,2.6316309804663667,2.2420781719022624
44,2.611630980466367,3.0094020899812475
48,2.6416309804663674,3.839272354809556
52,2.6716309804663676,4.708449878438489
56,2.701630980466368,5.596418439246119
60,2.6816309804663683,6.4413368865418725
64,2.6616309804663687,7.261045684103861
68,2.691630980466369,8.156205245836386
72,2.6716309804663694,9.038447644268292
76,2.65163098046637,9.904380102197287
80,2.68163098046637,10.646210713794428
84,2.6616309804663705,11.31353075395452
88,2.641630980466371,11.959939938702181
92,2.6216309804663713,12.58538088522879
96,2.6016309804663718,13.114008321941222
100,2.581630980466372,13.803822906664141
104,2.5616309804663726,14.588269134639166
108,2.541630980466373,15.399987661551407
112,2.5216309804663735,16.234105112938014
116,2.501630980466374,17.093431997228247
120,2.4816309804663743,17.977907463509165
124,2.4616309804663747,18.89244675610621
128,2.491630980466375,19.934277000132475
132,2.4716309804663754,21.17992617606595
136,2.5016309804663757,22.615971142327716
140,2.481630980466376,24.0712527444912
144,2.4616309804663765,25.58681261324181
148,2.441630980466377,27.20940357109446
152,2.471630980466377,28.695353451399036
156,2.5016309804663774,30.304631718369105
160,2.481630980466378,31.970174525358882
164,2.4616309804663783,33.517868885827525
168,2.4416309804663787,35.011921876808074
172,2.421630980466379,36.484405544372464
176,2.4016309804663796,37.93525689575721
180,2.38163098046638,39.33717130372706
184,2.3616309804663804,40.69008465700863
188,2.341630980466381,42.07565551055331
192,2.3216309804663813,43.52232311598223
196,2.3016309804663817,44.97469717198314
200,2.331630980466382,46.41879734329429
204,2.3116309804663824,47.79917088142237
208,2.291630980466383,49.12989327129821
212,2.2716309804663832,50.571087511850784
216,2.2516309804663837,51.99745158819072
220,2.231630980466384,53.40162463874454
224,2.2616309804663843,54.768262761495606
228,2.2416309804663848,56.15436835704271
232,2.221630980466385,57.54954659028846
236,2.2016309804663856,58.92243063433294
240,2.181630980466386,60.2715333176626
244,2.1616309804663865,61.62999879121875
248,2.141630980466387,62.966668153028586
252,2.1216309804663873,64.3483456267808
256,2.1516309804663876,65.70085025510693
260,2.131630980466388,66.87762221433131
264,2.1116309804663884,67.82671770848835
268,2.091630980466389,68.61185203365494
272,2.0716309804663893,69.294526243507
276,2.0516309804663897,69.88626617715273
280,2.1316309804663898,70.48664308952327
284,2.11163098046639,70.94235378859625
288,2.0916309804663906,71.32749484145552
292,2.121630980466391,71.39958387565656
296,2.151630980466391,71.5210981219018
300,2.1316309804663915,71.60329724762882
304,2.161630980466392,71.68530227870143
308,2.141630980466392,71.88415279410236
312,2.1716309804663925,72.25372112984273
316,2.151630980466393,73.02997478632386
320,2.1316309804663933,74.1171864584214
324,2.1616309804663936,75.17061397032784
328,2.141630980466394,76.36486166431762
332,2.1716309804663942,77.47865009169116
336,2.1516309804663947,78.58058493871975
340,2.131630980466395,80.11278360226234
344,2.1616309804663953,81.61119810561382
348,2.1416309804663958,83.13211751629659
352,2.171630980466396,84.51737539474189
356,2.2016309804663963,85.78112436367415
360,2.1816309804663967,87.25710486155738
364,2.2616309804663968,88.71362448476819
368,2.291630980466397,90.09173605644231
372,2.2716309804663974,91.48858206333846
376,2.3016309804663977,92.87993936458928
380,2.281630980466398,94.2563642032982
384,2.3116309804663984,95.64826077881571
388,2.3416309804663986,97.02094267443131
392,2.371630980466399,98.36078922740306
396,2.401630980466399,99.65637317289416
400,2.4316309804663994,100.8982266249858
404,2.4116309804664,102.12110518924077
408,2.3916309804664,103.24799368217579
412,2.4216309804664005,104.38304505613063
416,2.4516309804664007,105.36364962563597
420,2.481630980466401,106.10790214977581
424,2.4616309804664014,106.83331769346086
428,2.4916309804664016,107.56681280462573
432,2.521630980466402,108.15287141797153
436,2.5016309804664023,109.16310279974257
440,2.4816309804664027,110.03089557503236
444,2.511630980466403,110.38862778948084
448,2.5416309804664032,111.0419327763462
452,2.5716309804664035,111.74402259430691
456,2.6016309804664037,112.66947679849962
460,2.581630980466404,113.2671327681821
464,2.5616309804664046,113.6302454262574
468,2.541630980466405,113.80507060001189
472,2.5216309804664054,113.87585692513696
476,2.501630980466406,114.03266078218498
480,2.4816309804664063,114.29805974122827
484,2.4616309804664067,114.54201372890451
488,2.441630980466407,114.78734685827132
492,2.4216309804664076,115.04864095541762
496,2.401630980466408,115.83783712582772
500,2.3816309804664084,116.91323183514481
504,2.361630980466409,118.09704322824062
508,2.441630980466409,119.44624707827458
512,2.4216309804664093,120.79575505620487
516,2.4016309804664098,122.01816730730678
520,2.43163098046641,123.21020847825737
524,2.4116309804664104,124.45280895813814
528,2.4916309804664105,125.76885110200585
532,2.471630980466411,127.06184707959713
536,2.4516309804664114,128.33336719953928
540,2.431630980466412,129.58334928678212
544,2.411630980466412,130.80304798434224
548,2.3916309804664126,131.97503474534835
552,2.371630980466413,133.12299033951214
556,2.3516309804664135,134.24224373465785
560,2.331630980466414,135.3396399128662
564,2.3116309804664144,136.3419449191817
568,2.291630980466415,137.29787153566622
572,2.271630980466415,138.2317424758428
576,2.2516309804664156,139.14349037549533
580,2.231630980466416,140.03304724936174
584,2.2116309804664165,141.01821402264702
588,2.2416309804664167,142.03255193617537
592,2.271630980466417,143.13710480185506
596,2.3016309804664172,144.31092494100383
600,2.3316309804664175,145.5753951677913
604,2.3616309804664177,147.01086402471955
608,2.391630980466418,148.34662236998508
612,2.3716309804664184,149.66065286645585
616,2.351630980466419,150.89876777681866
620,2.3316309804664193,152.05432692585669
624,2.3116309804664197,153.17374415772835
628,2.29163098046642,154.26484936900428
632,2.2716309804664205,155.30822486075672
636,2.251630980466421,156.30936305404376
640,2.2316309804664214,157.1537232057053
644,2.211630980466422,157.81507066153208
648,2.1916309804664222,158.41384767287167
652,2.1716309804664227,159.0304674257173
656,2.151630980466423,159.5489773273749
660,2.1316309804664235,160.0197331248463
664,2.111630980466424,160.54764291954405
668,2.0916309804664244,161.07945641175453
672,2.071630980466425,161.5619225977046
676,2.0516309804664252,162.12243276001783
680,2.1316309804664253,162.78401109819083
684,2.1116309804664257,163.57515590499196
688,2.091630980466426,164.34361556623244
692,2.1216309804664264,165.06492116345166
696,2.101630980466427,165.73652650629148
700,2.0816309804664272,166.38541013347464
704,2.0616309804664277,166.99935574090088
708,2.041630980466428,167.55400367296872
712,2.0216309804664285,168.07263902753323
716,2.1016309804664286,168.63556063172183
720,2.081630980466429,169.17815370164502
724,2.1116309804664293,169.72086222861662
728,2.0916309804664297,170.2526757208271
732,2.07163098046643,170.76173074985064
736,2.0516309804664306,171.1889567124025
740,2.031630980466431,171.53427884811933
744,2.0616309804664312,171.75562779470573
748,2.0416309804664317,171.9586302969717
752,2.021630980466432,172.1386878859241
756,2.0016309804664325,172.4700582475182
760,1.981630980466433,172.8757734239052
764,1.9616309804664334,173.26385117990984
768,1.9916309804664336,173.7032742925066
772,2.021630980466434,174.17171987462592
776,2.0016309804664343,174.60053246955624
780,1.9816309804664347,175.01178504598195
784,1.9616309804664351,175.30413055814557
788,1.9416309804664356,175.57592772411985
792,1.9716309804664358,176.05967086877516
796,1.9516309804664362,176.53488290240608
800,1.9816309804664365,177.13254740988387
804,1.961630980466437,177.57753385034792
808,1.9416309804664373,177.9525326148267
812,1.9716309804664376,178.34785443654445
816,1.951630980466438,178.74617319408395
820,1.9816309804664383,179.3946606292181
824,1.9616309804664387,180.20029941818012
828,1.9416309804664391,180.62203285294208
832,1.9216309804664395,181.02043430001288
836,1.90163098046644,181.39542396707176
840,1.8816309804664404,181.74692123751464
844,1.8616309804664408,182.16500774328796
848,1.891630980466441,182.85944617497466
852,1.8716309804664415,183.3794929286453
856,1.9016309804664417,184.00681021864256
860,1.931630980466442,184.81874925532438
864,1.9116309804664424,185.74478354935172
868,1.8916309804664428,186.6473658589857
872,1.921630980466443,187.58509601779215
876,1.9016309804664435,188.55623320513226
880,1.9316309804664438,189.3181520583594
884,1.9116309804664442,190.05275833245065
888,1.8916309804664446,190.72325352401415
892,1.871630980466445,191.32955659896675
896,1.8516309804664455,191.9122447755102
900,1.8816309804664457,192.39593518994215
904,1.8616309804664462,192.81025752565128
908,1.8416309804664466,193.2009237011748
912,1.821630980466447,193.4144575856463
916,1.8516309804664473,193.58276386663047
920,1.8316309804664477,193.75704688667875
924,1.811630980466448,194.06094160552564
928,1.8416309804664484,194.4367509593006
932,1.8216309804664488,195.02047151224434
936,1.8016309804664492,195.59352493996428
940,1.7816309804664496,195.9781033681753
944,1.8116309804664499,196.33749155806552
948,1.7916309804664503,196.6500644984708
952,1.8216309804664506,197.00875186191024
956,1.801630980466451,197.53572058980373
960,1.8316309804664512,198.12610105057718
964,1.8116309804664517,198.73738928366262
968,1.841630980466452,199.35459121042285
972,1.8216309804664523,199.97778057864033
976,1.8016309804664528,200.71116901154522
980,1.7816309804664532,201.5546715496054
984,1.7616309804664536,202.3741798561268
988,1.7916309804664539,203.22964724922042
992,1.7716309804664543,204.10235335558195
996,1.7516309804664547,204.77580959092202
1000,1.7316309804664551,205.23849348059363
1004,1.7116309804664556,205.72958942319005
1008,1.691630980466456,206.1963831192055
1012,1.7216309804664562,206.68441465706218
1016,1.7016309804664567,207.16337068958742
1020,1.731630980466457,207.6088887236883
1024,1.7616309804664572,208.10772701983987
1028,1.7416309804664576,208.70212059523996
1032,1.721630980466458,209.47337906841003
1036,1.7016309804664584,210.15336879343891
1040,1.6816309804664589,211.04836054656596
1044,1.6616309804664593,211.92649282006263
1048,1.6416309804664597,212.78009542873957
1052,1.6216309804664601,213.60907560074915
1056,1.6016309804664606,214.41333950361187
1060,1.581630980466461,215.19279222385103
1064,1.5616309804664614,215.94733774607585
1068,1.5916309804664617,216.72364840489243
1072,1.621630980466462,217.53715862093776
1076,1.6016309804664624,218.32250954091785
1080,1.5816309804664628,218.8649501455049
1084,1.5616309804664632,218.89840299971283
1088,1.5416309804664636,218.91920481412228
1092,1.5716309804664639,218.98638722162977
1096,1.6016309804664641,218.9969778509715
1100,1.5816309804664646,219.04109156981684
1104,1.561630980466465,219.11011248667657
1108,1.5416309804664654,219.2041377403436
1112,1.5716309804664657,219.26069298657012
1116,1.551630980466466,219.55285499371232
1120,1.5316309804664665,219.97169325505638
1124,1.5616309804664668,220.49990386376234
1128,1.5416309804664672,221.03746801845924
1132,1.5216309804664676,221.6612867582564
1136,1.501630980466468,222.3103075715825
1140,1.5316309804664683,223.07365374290265
1144,1.5616309804664685,223.7194235771406
1148,1.5916309804664688,224.41548632711647
1152,1.621630980466469,225.1636815292386
1156,1.6516309804664693,225.97208585390985
1160,1.6816309804664695,226.8292608781926
1164,1.7116309804664698,227.63445424846873
1168,1.74163098046647,228.61955319541812
1172,1.87163098046647,229.5763079449625
1176,1.8516309804664703,230.60735959293984
1180,1.8316309804664708,231.94625472259645
1184,1.8116309804664712,233.77380782605465
1188,1.8416309804664714,235.61033036198808
1192,1.8716309804664717,237.36678967256498
1196,1.901630980466472,239.11739636684152
1200,1.8816309804664724,240.24577283803896
1204,1.9116309804664726,241.38300856151537
1208,1.891630980466473,242.49962870525738
1212,1.9216309804664733,243.6097056691297
1216,1.9016309804664737,244.6530416587245
1220,1.931630980466474,245.67591614450052
1224,1.9116309804664744,246.59330557901313
1228,1.9416309804664746,247.49026838645815
1232,1.971630980466475,248.3668462725503
1236,1.9516309804664753,249.23757152910272
1240,1.9816309804664756,250.02526345020942
1244,2.011630980466476,250.63422915081122
1248,2.091630980466476,250.85838611139206
1252,2.121630980466476,250.98773963990348
1256,2.1516309804664764,251.10627289322102
1260,2.131630980466477,251.28858618258985
1264,2.1116309804664772,251.41969783349148
1268,2.0916309804664777,251.44466570925323
1272,2.071630980466478,251.51989942332153
1276,2.0516309804664785,251.77898572301245
1280,2.031630980466479,252.11124598984182
1284,2.0116309804664794,252.4664890129326
1288,2.0416309804664796,252.89096512316254
1292,2.02163098046648,253.23470728399963
1296,2.0016309804664805,253.9047151924967
1300,1.981630980466481,254.60815250621164
1304,1.9616309804664813,255.320988658115
1308,1.9416309804664817,255.91692713329462
1312,1.9216309804664822,256.4894807020235
1316,1.9516309804664824,257.00374904886314
1320,1.9816309804664827,257.3064180378472
1324,1.961630980466483,257.4509119957733
1328,1.9916309804664833,257.6745285222598
1332,2.0216309804664836,257.8113108633644
1336,2.001630980466484,257.9065335511069
1340,1.9816309804664844,258.0606101596295
1344,1.9616309804664849,258.3451310952834
1348,1.9916309804664851,258.62388758359367
1352,2.071630980466485,258.89094201590024
1356,2.1016309804664854,259.13633751192873
1360,2.081630980466486,259.39023635617826
1364,2.111630980466486,259.5296192656264
1368,2.1416309804664864,259.65070584046015
1372,2.1716309804664866,259.7237772712459
1376,2.201630980466487,259.76314411889825
1380,2.1816309804664873,259.7968760750935
1384,2.1616309804664877,259.85304203675696
1388,2.141630980466488,259.93171290575174
1392,2.1216309804664886,259.9975727880522
1396,2.101630980466489,260.0974607725708
1400,2.1316309804664892,260.21714486296975
1404,2.2116309804664893,260.42674454739694
1408,2.1916309804664897,260.6279873049641
1412,2.17163098046649,260.78819218853613
1416,2.2016309804664904,260.8980531552842
1420,2.181630980466491,261.01354901348935
1424,2.1616309804664913,261.2038061155699
1428,2.1916309804664915,261.59254144204846
1432,2.171630980466492,261.9663380971023
1436,2.1516309804664924,262.4662556594704
1440,2.131630980466493,262.9796791910281
1444,2.1116309804664932,263.5617408286005
1448,2.0916309804664937,264.3004155605181
1452,2.071630980466494,265.04528000046446
1456,2.0516309804664945,265.7213352527683
1460,2.031630980466495,266.3514949027253
1464,2.0116309804664954,266.93866336354034
1468,1.9916309804664958,267.50277281704786
1472,1.9716309804664962,268.0437462481792
1476,1.9516309804664966,268.7241875225642
1480,1.931630980466497,269.5025444312598
1484,1.9616309804664973,270.37195718505774
1488,1.9916309804664976,271.2471343861994
1492,1.971630980466498,272.09031330030234
1496,1.9516309804664984,272.8871189137593
1500,1.9316309804664988,273.67619343672703
1504,1.961630980466499,274.5031688847273
1508,1.9416309804664995,275.35058339579405
1512,1.9216309804665,276.18657534287394
1516,1.9016309804665004,277.0110649336462
1520,1.8816309804665008,277.7882432803939
1524,1.8616309804665012,278.54780248719965
1528,1.8416309804665016,279.29924880849046
1532,1.9216309804665017,280.08235171238306
1536,1.951630980466502,280.87822594300593
1540,1.9316309804665024,281.64615263570755
1544,1.9116309804665028,282.37994350005613
1548,1.8916309804665032,283.01037441649447
1552,1.9216309804665035,283.5360596983643
1556,1.901630980466504,284.05984374241547
1560,1.8816309804665043,284.630382838444
1564,1.9116309804665046,285.271252870445
1568,1.891630980466505,285.9948381342574
1572,1.8716309804665054,286.71612521189917
1576,1.8516309804665059,287.35841233098864
1580,1.8316309804665063,287.96984496783415
1584,1.8116309804665067,288.6017785284085
1588,1.7916309804665072,289.1216759040856
1592,1.8216309804665074,289.53172747870224
1596,1.8516309804665076,289.85359983634703
1600,1.831630980466508,289.98090677059326
1604,1.8116309804665085,290.10915812995916
1608,1.8916309804665086,290.7748843058526


==> Simulations/fig2_aci_smooth.csv <==
t,smooth_eff
0,1.89531004782504
4,1.8970610533805714
8,1.8994688211162811
12,1.9021008613291368
16,1.9047402263371025
20,1.9073869776449863
24,1.9100226726207445
28,1.9111175693035773
32,1.9119948739377253
36,1.911994873937725
40,1.911994873937725
44,1.911116351342394
48,1.9097976342642082
52,1.9076009413580828
56,1.9043105510371399
60,1.9007936979829891
64,1.8972670150444626
68,1.8930785092205022
72,1.8895567515157106
76,1.8864715742288156
80,1.8838248229209325
84,1.8802981399824057
88,1.8767615442480705
92,1.873214951634041
96,1.8710034552691999
100,1.8692327956860184
104,1.867457118303023
108,1.8656763802147722
112,1.8638905379008233
116,1.8620995472133224
120,1.8603033633642654
124,1.8585019409124257
128,1.856695233749939
132,1.8539870702665133
136,1.850824474214771
140,1.8472054455488764
144,1.8444933003961435
148,1.8417731389239824
152,1.839044889615756
156,1.8349633014763302
160,1.8304224737947556
164,1.825868098614064
168,1.8222275448003942
172,1.8185760833327569
176,1.8149136155468317
180,1.8112400412813758
184,1.8075552588462218
188,1.8038591649893962
192,1.8001516548633172
196,1.7966680764534821
200,1.7938811170329727
204,1.7901678589463212
208,1.7864430242510025
212,1.7827065039562449
216,1.7789581873496958
220,1.7763840031944595
224,1.7745129751357664
228,1.7717085327819568
232,1.7693682150853474
236,1.767494232354832
240,1.7665580023829415
244,1.7660887760196884
248,1.7660887760196888
252,1.7667923370614957
256,1.7674975757681528
260,1.7674975757681526
264,1.7682022539203877
268,1.7691444490685546
272,1.7705588962473002
276,1.772447865238354
280,1.7731568889887612
284,1.7738615671409959
288,1.774803762289163
292,1.7759795537077254
296,1.77738725747856
300,1.77832348745045
304,1.7790259445337975
308,1.7813487387731346
312,1.7834364772105933
316,1.7855258349952896
320,1.788312794415799
324,1.7908629229245743
328,1.7938741834834455
332,1.7973400627513552
336,1.801257071568059
340,1.8058668758054053
344,1.8106901779127877
348,1.8152929426210596
352,1.8192062577598087
356,1.8240092944221142
360,1.8285842202549984
364,1.8338371944218985
368,1.8370172012018742
372,1.841086751015952
376,1.8453841412651069
380,1.8490031699310014
384,1.8523967523939464
388,1.8562257488050091
392,1.8600380673906507
396,1.8636139114214285
400,1.8671807548536676
404,1.8698538552164305
408,1.8725346296157224
412,1.8752231445366077
416,1.8763398453074092
420,1.8772346775890387
424,1.8772346775890392
428,1.877234677589039
432,1.8758933770831874
436,1.8741023863956865
440,1.8723062025466295
444,1.8702817942102203
448,1.867816557253689
452,1.8655886818243774
456,1.8626915863232452
460,1.859124742891007
464,1.856451642528244
468,1.854669768540799
472,1.8537800510488625
476,1.8528877871570641
480,1.851992954875435
484,1.8510955318956668
488,1.8501954955846265
492,1.8492928229776906
496,1.848387490771912
500,1.8474794753189983
504,1.8465687526181045
508,1.8449763721518535
512,1.8422481228436272
516,1.8395117131127732
520,1.8367670692802558
524,1.8331101170793327
528,1.8287753504754711
532,1.8244588330028846
536,1.8210537066455283
540,1.818787269482435
544,1.8174282485799398
548,1.8172018322334875
552,1.817201832233488
556,1.8172018322334882
560,1.817201832233488
564,1.817201832233488
568,1.8172018322334877
572,1.817201832233488
576,1.817201832233488
580,1.8172018322334882
584,1.8172018322334886
588,1.816969690014766
592,1.8158082445162012
596,1.8137188867315053
600,1.8104741680898242
604,1.806305208732703
608,1.8009866652227164
612,1.7954245682266685
616,1.7898451740950445
620,1.7844864513360215
624,1.7807731932493702
628,1.7770483585540513
632,1.7740210386651916
636,1.7712209978796054
640,1.7684121331308067
644,1.7655943604507283
648,1.762767594530816
652,1.759931748691872
656,1.7578040631741878
660,1.7568603588302185
664,1.7561505869994283
668,1.7561505869994283
672,1.7561505869994283
676,1.7561505869994287
680,1.7559124559882473
684,1.7540112356006912
688,1.7530614211264801
692,1.751399306335484
696,1.7494949856667206
700,1.7475844186574185
704,1.7456675434300946
708,1.744468819200155
712,1.744228918567427
716,1.7435115902462572
720,1.7416010232369554
724,1.7394471752190366
728,1.7365741143934867
732,1.7336915185744353
736,1.731771465713568
740,1.730087127925212
744,1.7291247284640585
748,1.72720148211272
752,1.725756651220299
756,1.7247926432072325
760,1.7245511360038064
764,1.7245511360038062
768,1.7238266138824077
772,1.722136833081183
776,1.7202006515285846
780,1.7182579037182897
784,1.7163085223818582
788,1.7145983221251857
792,1.7136211485311663
796,1.7121591241762768
800,1.7116734445792394
804,1.7107029207449507
808,1.7097290890586874
812,1.7090002597656277
816,1.708028086226096
820,1.7063268456192273
824,1.7053563217849383
828,1.704382490098675
832,1.7034053165046559
836,1.7024247663586771
840,1.7014408044137803
844,1.7014408044137805
848,1.701194921382866
852,1.70020924012851
856,1.6989770074073518
860,1.6972611086700544
864,1.6952948415595992
868,1.6938175809000795
872,1.6920987048032323
876,1.6901290075709068
880,1.6881523958881093
884,1.6856884787291666
888,1.683715333358821
892,1.6822328870773906
896,1.6812437399910436
900,1.6802510902531427
904,1.67926368064483
908,1.6785208389783084
912,1.6785208389783086
916,1.6782732252824992
920,1.6772805755445983
924,1.6762843856789826
928,1.6755388959012107
932,1.6745444808256487
936,1.6735465066329287
940,1.6725449348308679
944,1.6710411864112649
948,1.669032532957918
952,1.6670256635577045
956,1.6650206474423703
960,1.6632613703138641
964,1.6620142207941793
968,1.660766400549079
972,1.658768600214506
976,1.6567635840991717
980,1.6547512734377456
984,1.6527315880212583
988,1.6499542830841236
992,1.6469162163091746
996,1.6438668684472935
1000,1.640806112855828
1004,1.6377338205041008
1008,1.635169267997314
1012,1.6331250018445786
1016,1.6310826959053117
1020,1.628779645640291
1024,1.6249531043401584
1028,1.6208602584351826
1032,1.616751892936766
1036,1.6144510107233132
1040,1.6124009939912123
1044,1.6103431784534974
1048,1.6082774744100017
1052,1.6069855650990117
1056,1.6059497611563447
1060,1.604909933083101
1064,1.604388495261539
1068,1.6038690871740973
1072,1.6023108219211306
1076,1.6002290647861852
1080,1.598927102827484
1084,1.5986665115195282
1088,1.5991859196069702
1092,1.600486105082361
1096,1.6010015322983095
1100,1.6020313866987619
1104,1.604343174144939
1108,1.6079320395058176
1112,1.6125091599627341
1116,1.6185814330463502
1120,1.624676238251022
1124,1.6302713668924016
1128,1.6353639809399778
1132,1.6422097306461476
1136,1.6495734129274129
1140,1.6569143139624383
1144,1.6632360056985243
1148,1.6697823570290038
1152,1.6755740186409591
1156,1.6813341869861245
1160,1.6868314385692318
1164,1.6915596090533278
1168,1.6955238345498596
1172,1.6984764879562058
1176,1.7004292116417168
1180,1.7023886719333365
1184,1.7055663638423755
1188,1.7101959146422032
1192,1.7145383718929932
1196,1.719349422718398
1200,1.724146441881964
1204,1.7289594430671051
1208,1.7328063355789187
1212,1.7366661049919894
1216,1.739558331392389
1220,1.7419721186629493
1224,1.7439050419583915
1228,1.7455968689207089
1232,1.7472840225012762
1236,1.7482480305143433
1240,1.749215279977915
1244,1.74897437901362
1248,1.7472918052704016
1252,1.7441726189948084
1256,1.7400966623100125
1260,1.7367591734507875
1264,1.733895553602078
1268,1.7312642030790557
1272,1.729590989091259
1276,1.7286349442434583
1280,1.7276757378759582
1284,1.7267133384148052
1288,1.7257497220017906
1292,1.7257483422442406
1296,1.7271789087303555
1300,1.7290894757396573
1304,1.7317166956061716
1308,1.7345897564317219
1312,1.7386522792293622
1316,1.7436670715916207
1320,1.747940790422736
1324,1.7517436086238365
1328,1.7553171542950259
1332,1.7579355890983155
1336,1.7598399097670792
1340,1.7622227071531364
1344,1.7662572841137612
1348,1.7707655860824847
1352,1.7736028116789786
1356,1.7752508560025233
1360,1.7771307903183828
1364,1.778306388652969
1368,1.779949926468732
1372,1.7806529309439882
1376,1.7804193339731833
1380,1.779483104001293
1384,1.7785439056489023
1388,1.7776017105007351
1392,1.7766564896852433
1396,1.7757082138642806
1400,1.774284622845724
1404,1.7712124453462523
1408,1.7674280577328436
1412,1.763631412959097
1416,1.759588794136371
1420,1.754831043347638
1424,1.7507859024583914
1428,1.7465110141196063
1432,1.7427143693458593
1436,1.7389053474939382
1440,1.7350838266770954
1444,1.7312496829940973
1448,1.7283766221685475
1452,1.725494026349496
1456,1.7226017999490966
1460,1.7196998457713015
1464,1.7167880649737173
1468,1.713866357028288
1472,1.7121632102407267
1476,1.7119204767000893
1480,1.7119204767000893
1484,1.711192275553947
1488,1.7099767335651563
1492,1.7080306774719876
1496,1.7070585039324557
1500,1.7060830055857326
1504,1.70510414808359
1508,1.704130316397327
1512,1.7031531428033075
1516,1.7021725926573286
1520,1.7011886307124324
1524,1.7002012211041198
1528,1.6992103273350976
1532,1.6969873216995717
1536,1.694535798164161
1540,1.6925763378725416
1544,1.6906100707620864
1548,1.6898719760690786


==> Simulations/fig2_naive.csv <==
t,q,RT
0,2.5816309804663633,0.01781236397484487
4,2.5816309804663633,0.06811272517867328
8,2.5816309804663633,0.173866619595046
12,2.5816309804663633,0.2409262716877265
16,2.5816309804663633,0.2744304022006896
20,2.5816309804663633,0.28952180099785463
24,2.5816309804663633,0.29532946861788134
28,2.5816309804663633,0.3433363668394407
32,2.5816309804663633,0.626915276250468
36,2.5816309804663633,1.1696490915055198
40,2.5816309804663633,1.8445401409449929
44,2.5816309804663633,2.57233981512857
48,2.5816309804663633,3.3443305399167502
52,2.5816309804663633,4.124229759146562
56,2.5816309804663633,4.878637766322857
60,2.5816309804663633,5.610793149087424
64,2.5816309804663633,6.338592823271001
68,2.5816309804663633,7.110583548059182
72,2.5816309804663633,7.890482767288994
76,2.5816309804663633,8.674954386129082
80,2.5816309804663633,9.343189842207261
84,2.5816309804663633,9.918600758988939
88,2.5816309804663633,10.494011675770617
92,2.5816309804663633,11.069422592552295
96,2.5816309804663633,11.569046095562866
100,2.5816309804663633,12.250941182052408
104,2.5816309804663633,13.048611175010027
108,2.5816309804663633,13.894756053041078
112,2.5816309804663633,14.784562266761675
116,2.5816309804663633,15.72090065896349
120,2.5816309804663633,16.703771229646524
124,2.5816309804663633,17.738150598012734
128,2.5816309804663633,18.907900485287975
132,2.5816309804663633,20.262659546406162
136,2.5816309804663633,21.789095173653685
140,2.5816309804663633,23.34277188021927
144,2.5816309804663633,24.978171824739047
148,2.5816309804663633,26.742109736130924
152,2.5816309804663633,28.3775096806507
156,2.5816309804663633,30.077178608606527
160,2.5816309804663633,31.841116519998405
164,2.5816309804663633,33.50865095623621
168,2.5816309804663633,35.144050900755985
172,2.5816309804663633,36.77945084527576
176,2.5816309804663633,38.41485078979554
180,2.5816309804663633,40.02300965499725
184,2.5816309804663633,41.60392744088091
188,2.5816309804663633,43.239327385400685
192,2.5816309804663633,44.957714003458356
196,2.5816309804663633,46.70376284602866
200,2.5816309804663633,48.44981168859896
204,2.5816309804663633,50.11287385763137
208,2.5816309804663633,51.74827380215115
212,2.5816309804663633,53.51620127365562
216,2.5816309804663633,55.29142162147148
220,2.5816309804663633,57.06664196928734
224,2.5816309804663633,58.81269081185764
228,2.5816309804663633,60.558739654427946
232,2.5816309804663633,62.33608638899874
236,2.5816309804663633,64.11343312356952
240,2.5816309804663633,65.88936226697034
244,2.5816309804663633,67.6970882060659
248,2.5816309804663633,69.50552294074645
252,2.5816309804663633,71.38154227309383
256,2.5816309804663633,73.22277168411172
260,2.5816309804663633,74.88258826906666
264,2.5816309804663633,76.33734092094834
268,2.5816309804663633,77.6508175494002
272,2.5816309804663633,78.8845925257245
276,2.5816309804663633,80.05026572216713
280,2.5816309804663633,81.14783713872808
284,2.5816309804663633,82.10920499552569
288,2.5816309804663633,83.02268835167025
292,2.5816309804663633,83.46953739241782
296,2.5816309804663633,83.85087519667043
300,2.5816309804663633,84.26496861917052
304,2.5816309804663633,84.64630642342313
308,2.5816309804663633,84.9192212808929
312,2.5816309804663633,85.09749284072456
316,2.5816309804663633,85.41324248276568
320,2.5816309804663633,86.0174095291327
324,2.5816309804663633,86.62157657549973
328,2.5816309804663633,87.34405889661879
332,2.5816309804663633,88.00575260133999
336,2.5816309804663633,88.64718343392857
340,2.5816309804663633,89.69633747174063
344,2.5816309804663633,90.74549150955269
348,2.5816309804663633,91.79464554736475
352,2.5816309804663633,92.74186878387094
356,2.5816309804663633,93.58716121907126
360,2.5816309804663633,94.63631525688332
364,2.5816309804663633,95.68546929469538
368,2.5816309804663633,96.74510270157353
372,2.5816309804663633,97.8152154775178
376,2.5816309804663633,98.88532825346206
380,2.5816309804663633,99.94605608145419
384,2.5816309804663633,101.04150527998651
388,2.5816309804663633,102.13695447851883
392,2.5816309804663633,103.23240367705115
396,2.5816309804663633,104.31627908540341
400,2.5816309804663633,105.36543312321547
404,2.5816309804663633,106.41458716102753
408,2.5816309804663633,107.34608710728432
412,2.5816309804663633,108.27758705354111
416,2.5816309804663633,109.12760588021268
420,2.5816309804663633,109.7331813481286
424,2.5816309804663633,110.33875681604451
428,2.5816309804663633,110.94433228396042
432,2.5816309804663633,111.46136113681345
436,2.5816309804663633,112.39458101067297
440,2.5816309804663633,113.16397868156068
444,2.5816309804663633,113.42863871637903
448,2.5816309804663633,114.03421418429494
452,2.5816309804663633,114.7204122321821
456,2.5816309804663633,115.648478019983
460,2.5816309804663633,116.25405348789891
464,2.5816309804663633,116.60394238099165
468,2.5816309804663633,116.74434120362734
472,2.5816309804663633,116.84696330812639
476,2.5816309804663633,117.08077867308597
480,2.5816309804663633,117.44457273653134
484,2.5816309804663633,117.80836679997671
488,2.5816309804663633,118.19504688288275
492,2.5816309804663633,118.61925725698443
496,2.5816309804663633,119.59300202052951
500,2.5816309804663633,120.87464118707844
504,2.5816309804663633,122.2864570127763
508,2.5816309804663633,123.81760390472006
512,2.5816309804663633,125.33002815960573
516,2.5816309804663633,126.73698900384264
520,2.5816309804663633,128.12172958907277
524,2.5816309804663633,129.5380545953964
528,2.5816309804663633,130.96859874526777
532,2.5816309804663633,132.37070460804367
536,2.5816309804663633,133.77281047081956
540,2.5816309804663633,135.17491633359546
544,2.5816309804663633,136.56833955759848
548,2.5816309804663633,137.93571486528285
552,2.5816309804663633,139.3007868549196
556,2.5816309804663633,140.65894889041354
560,2.5816309804663633,142.01711092590747
564,2.5816309804663633,143.30210456312727
568,2.5816309804663633,144.5627087342557
572,2.5816309804663633,145.8233129053841
576,2.5816309804663633,147.08391707651253
580,2.5816309804663633,148.34452124764096
584,2.5816309804663633,149.72299495988415
588,2.5816309804663633,151.12510082266004
592,2.5816309804663633,152.58408325962688
596,2.5816309804663633,154.07914792408218
600,2.5816309804663633,155.61810126885845
604,2.5816309804663633,157.29523028869372
608,2.5816309804663633,158.82637718063748
612,2.5816309804663633,160.35752407258124
616,2.5816309804663633,161.8345476232923
620,2.5816309804663633,163.25087262961594
624,2.5816309804663633,164.65297849239184
628,2.5816309804663633,166.04876125831163
632,2.5816309804663633,167.41886998101594
636,2.5816309804663633,168.7688644457788
640,2.5816309804663633,169.98427189470232
644,2.5816309804663633,171.03892628948705
648,2.5816309804663633,172.0533391378488
652,2.5816309804663633,173.10799353263354
656,2.5816309804663633,174.08700744873113
660,2.5816309804663633,175.040807871933
664,2.5816309804663633,176.07437482435523
668,2.5816309804663633,177.13453061985092
672,2.5816309804663633,178.16809757227315
676,2.5816309804663633,179.3025409973833
680,2.5816309804663633,180.5181884531976
684,2.5816309804663633,181.8149904177233
688,2.5816309804663633,183.11179238224898
692,2.5816309804663633,184.3274398380633
696,2.5816309804663633,185.51603579097383
700,2.5816309804663633,186.70463174388436
704,2.5816309804663633,187.88108506662894
708,2.5816309804663633,189.02111049887566
712,2.5816309804663633,190.14806826693277
716,2.5816309804663633,191.27067014692668
720,2.5816309804663633,192.35297554257724
724,2.5816309804663633,193.4297435381891
728,2.5816309804663633,194.48989933368478
732,2.5816309804663633,195.55005512918046
736,2.5816309804663633,196.55121435452918
740,2.5816309804663633,197.49337700973092
744,2.5816309804663633,198.32020267536504
748,2.5816309804663633,199.10858267780995
752,2.5816309804663633,199.89696268025486
756,2.5816309804663633,200.85967624241437
760,2.5816309804663633,201.91983203791006
764,2.5816309804663633,202.98552523344446
768,2.5816309804663633,204.06783062909503
772,2.5816309804663633,205.14459862470687
776,2.5816309804663633,206.20475442020256
780,2.5816309804663633,207.27044761573697
784,2.5816309804663633,208.24040856743042
788,2.5816309804663633,209.21307417863665
792,2.5816309804663633,210.40645374377686
796,2.5816309804663633,211.57089789714982
800,2.5816309804663633,212.85202047678214
804,2.5816309804663633,213.97462235677605
808,2.5816309804663633,215.0504895664868
812,2.5816309804663633,216.12635677619753
816,2.5816309804663633,217.21390765347905
820,2.5816309804663633,218.5168357077219
824,2.5816309804663633,220.00008993621367
828,2.5816309804663633,221.12269181620758
832,2.5816309804663633,222.2452936962015
836,2.5816309804663633,223.3678955761954
840,2.5816309804663633,224.4904974561893
844,2.5816309804663633,225.70326242330768
848,2.5816309804663633,227.18651665179945
852,2.5816309804663633,228.4894447060423
856,2.5816309804663633,229.8790760807964
860,2.5816309804663633,231.40353963348443
864,2.5816309804663633,233.06547022521394
868,2.5816309804663633,234.72740081694346
872,2.5816309804663633,236.38933140867297
876,2.5816309804663633,238.10808080894805
880,2.5816309804663633,239.6264403857255
884,2.5816309804663633,241.0969429575189
888,2.5816309804663633,242.526786431178
892,2.5816309804663633,243.9159708067028
896,2.5816309804663633,245.3051551822276
900,2.5816309804663633,246.60424776851707
904,2.5816309804663633,247.81324856557123
908,2.5816309804663633,249.0222493626254
912,2.5816309804663633,250.0778572054184
916,2.5816309804663633,251.08233406345772
920,2.5816309804663633,252.08681092149703
924,2.5816309804663633,253.24468073379748
928,2.5816309804663633,254.45368153085164
932,2.5816309804663633,255.87947604211686
936,2.5816309804663633,257.31842682513997
940,2.5816309804663633,258.59281096516787
944,2.5816309804663633,259.8211104053693
948,2.5816309804663633,261.0115242025581
952,2.5816309804663633,262.2271950950887
956,2.5816309804663633,263.6200611782853
960,2.5816309804663633,265.0853245048242
964,2.5816309804663633,266.5505878313631
968,2.5816309804663633,268.015851157902
972,2.5816309804663633,269.48111448444087
976,2.5816309804663633,271.0804002726489
980,2.5816309804663633,272.81370852252604
984,2.5816309804663633,274.5470167724032
988,2.5816309804663633,276.28032502228035
992,2.5816309804663633,278.0548231639898
996,2.5816309804663633,279.6541089521978
1000,2.5816309804663633,281.0667471917051
1004,2.5816309804663633,282.53201051824396
1008,2.5816309804663633,283.99727384478285
1012,2.5816309804663633,285.46253717132174
1016,2.5816309804663633,286.92780049786063
1020,2.5816309804663633,288.3535950091258
1024,2.5816309804663633,289.76623324863306
1028,2.5816309804663633,291.2985078060065
1032,2.5816309804663633,293.03181605588367
1036,2.5816309804663633,294.69811307492625
1040,2.5816309804663633,296.60375934627416
1044,2.5816309804663633,298.51698407176366
1048,2.5816309804663633,300.43020879725316
1052,2.5816309804663633,302.34343352274266
1056,2.5816309804663633,304.25665824823216
1060,2.5816309804663633,306.16988297372166
1064,2.5816309804663633,308.08310769921115
1068,2.5816309804663633,309.99633242470065
1072,2.5816309804663633,311.90955715019015
1076,2.5816309804663633,313.803868892797
1080,2.5816309804663633,315.4800815026344
1084,2.5816309804663633,316.67221356010685
1088,2.5816309804663633,317.85246708528973
1092,2.5816309804663633,318.978404690703
1096,2.5816309804663633,320.0812622241885
1100,2.5816309804663633,321.1709205105935
1104,2.5816309804663633,322.26057879699846
1108,2.5816309804663633,323.35023708340344
1112,2.5816309804663633,324.4398953698084
1116,2.5816309804663633,325.3189025209174
1120,2.5816309804663633,326.09628675218016
1124,2.5816309804663633,326.7424061375551
1128,2.5816309804663633,327.3885255229301
1132,2.5816309804663633,327.9734929442865
1136,2.5816309804663633,328.5584603656429
1140,2.5816309804663633,328.99133668692946
1144,2.5816309804663633,329.5042460559562
1148,2.5816309804663633,329.9450973726532
1152,2.5816309804663633,330.31210146662977
1156,2.5816309804663633,330.58182118980136
1160,2.5816309804663633,330.78122946871946
1164,2.5816309804663633,330.98063774763756
1168,2.5816309804663633,331.01272938365014
1172,2.5816309804663633,331.12731822946205
1176,2.5816309804663633,331.3518736784581
1180,2.5816309804663633,331.8605749701237
1184,2.5816309804663633,332.83415298012847
1188,2.5816309804663633,333.8077309901332
1192,2.5816309804663633,334.781309000138
1196,2.5816309804663633,335.75488701014274
1200,2.5816309804663633,336.11215887178923
1204,2.5816309804663633,336.46943073343573
1208,2.5816309804663633,336.8267025950822
1212,2.5816309804663633,337.16858743548204
1216,2.5816309804663633,337.4643112121418
1220,2.5816309804663633,337.7600349888016
1224,2.5816309804663633,337.94152812561214
1228,2.5816309804663633,338.1230212624227
1232,2.5816309804663633,338.30451439923326
1236,2.5816309804663633,338.4860075360438
1240,2.5816309804663633,338.57571430243314
1244,2.5816309804663633,338.66827489987713
1248,2.5816309804663633,339.0153130315805
1252,2.5816309804663633,339.40865795862555
1256,2.5816309804663633,339.77884948799976
1260,2.5816309804663633,340.0795808243614
1264,2.5816309804663633,340.45412633118434
1268,2.5816309804663633,340.9575007587077
1272,2.5816309804663633,341.43336781111145
1276,2.5816309804663633,341.7482147742174
1280,2.5816309804663633,342.01279502687277
1284,2.5816309804663633,342.27737527952814
1288,2.5816309804663633,342.48461564711306
1292,2.5816309804663633,342.74919589976844
1296,2.5816309804663633,342.78786060770017
1300,2.5816309804663633,342.8368573023065
1304,2.5816309804663633,342.87207801468
1308,2.5816309804663633,342.99461834091903
1312,2.5816309804663633,343.1462652051132
1316,2.5816309804663633,343.3649953779492
1320,2.5816309804663633,343.73126962622547
1324,2.5816309804663633,344.26439110782906
1328,2.5816309804663633,344.7126255735286
1332,2.5816309804663633,345.2129895841147
1336,2.5816309804663633,345.7491100969376
1340,2.5816309804663633,346.2494741075237
1344,2.5816309804663633,346.6425686113995
1348,2.5816309804663633,347.03566311527527
1352,2.5816309804663633,347.3482968523526
1356,2.5816309804663633,347.6341103338304
1360,2.5816309804663633,347.9199238153082
1364,2.5816309804663633,348.2861980635845
1368,2.5816309804663633,348.67929256746027
1372,2.5816309804663633,349.07238707133604
1376,2.5816309804663633,349.4654815752118
1380,2.5816309804663633,349.8585760790876
1384,2.5816309804663633,350.25167058296336
1388,2.5816309804663633,350.64476508683913
1392,2.5816309804663633,351.10937259518846
1396,2.5816309804663633,351.7262511897777
1400,2.5816309804663633,352.34312978436697
1404,2.5816309804663633,352.9600083789562
1408,2.5816309804663633,353.57688697354547
1412,2.5816309804663633,354.1751264990565
1416,2.5816309804663633,354.7174488173328
1420,2.5816309804663633,355.2597711356091
1424,2.5816309804663633,355.89928870322893
1428,2.5816309804663633,356.7036598667296
1432,2.5816309804663633,357.51549116372234
1436,2.5816309804663633,358.4759127405303
1440,2.5816309804663633,359.47238089781837
1444,2.5816309804663633,360.5600996931152
1448,2.5816309804663633,361.8271167283179
1452,2.5816309804663633,363.12308193473643
1456,2.5816309804663633,364.37307044983714
1460,2.5816309804663633,365.60007061927894
1464,2.5816309804663633,366.8070623558403
1468,2.5816309804663633,368.01405409240164
1472,2.5816309804663633,369.221045828963
1476,2.5816309804663633,370.5907192230898
1480,2.5816309804663633,372.08160064779156
1484,2.5816309804663633,373.62862884111917
1488,2.5816309804663633,375.1756570344468
1492,2.5816309804663633,376.68485425397967
1496,2.5816309804663633,378.1708919871785
1500,2.5816309804663633,379.6724910261523
1504,2.5816309804663633,381.2207739824509
1508,2.5816309804663633,382.76905693874954
1512,2.5816309804663633,384.3292493187525
1516,2.5816309804663633,385.90135112245974
1520,2.5816309804663633,387.4496340787584
1524,2.5816309804663633,389.00387174690917
1528,2.5816309804663633,390.5736526897305
1532,2.5816309804663633,392.09560731588846
1536,2.5816309804663633,393.58071366625325
1540,2.5816309804663633,395.0611648749611
1544,2.5816309804663633,396.5308520370117
1548,2.5816309804663633,397.9206312355455
1552,2.5816309804663633,399.2145086408878
1556,2.5816309804663633,400.48590489787387
1560,2.5816309804663633,401.8275486034533
1564,2.5816309804663633,403.2483824972842
1568,2.5816309804663633,404.73131604319224
1572,2.5816309804663633,406.2354844214061
1576,2.5816309804663633,407.68426773947687
1580,2.5816309804663633,409.12589421431323
1584,2.5816309804663633,410.611802868341
1588,2.5816309804663633,412.0095411008016
1592,2.5816309804663633,413.30643520741853
1596,2.5816309804663633,414.4644781421183
1600,2.5816309804663633,415.42197891435546
1604,2.5816309804663633,416.30789583170673
1608,2.5816309804663633,417.747697650018


==> Simulations/fig2_naive_smooth.csv <==
t,smooth_eff
0,1.892519743745456
4,1.892519743745456
8,1.892519743745456
12,1.892519743745456
16,1.892519743745456
20,1.892519743745456
24,1.892519743745456
28,1.892519743745456
32,1.892519743745456
36,1.892519743745456
40,1.892519743745456
44,1.892519743745456
48,1.892519743745456
52,1.892519743745456
56,1.892519743745456
60,1.892519743745456
64,1.892519743745456
68,1.892519743745456
72,1.892519743745456
76,1.892519743745456
80,1.892519743745456
84,1.892519743745456
88,1.892519743745456
92,1.892519743745456
96,1.892519743745456
100,1.892519743745456
104,1.892519743745456
108,1.892519743745456
112,1.892519743745456
116,1.892519743745456
120,1.892519743745456
124,1.892519743745456
128,1.892519743745456
132,1.892519743745456
136,1.892519743745456
140,1.892519743745456
144,1.892519743745456
148,1.892519743745456
152,1.892519743745456
156,1.892519743745456
160,1.892519743745456
164,1.892519743745456
168,1.892519743745456
172,1.892519743745456
176,1.892519743745456
180,1.892519743745456
184,1.892519743745456
188,1.892519743745456
192,1.892519743745456
196,1.892519743745456
200,1.892519743745456
204,1.892519743745456
208,1.892519743745456
212,1.892519743745456
216,1.892519743745456
220,1.892519743745456
224,1.892519743745456
228,1.892519743745456
232,1.892519743745456
236,1.892519743745456
240,1.892519743745456
244,1.892519743745456
248,1.892519743745456
252,1.892519743745456
256,1.892519743745456
260,1.892519743745456
264,1.892519743745456
268,1.892519743745456
272,1.892519743745456
276,1.892519743745456
280,1.892519743745456
284,1.892519743745456
288,1.892519743745456
292,1.892519743745456
296,1.892519743745456
300,1.892519743745456
304,1.892519743745456
308,1.892519743745456
312,1.892519743745456
316,1.892519743745456
320,1.892519743745456
324,1.892519743745456
328,1.892519743745456
332,1.892519743745456
336,1.892519743745456
340,1.892519743745456
344,1.892519743745456
348,1.892519743745456
352,1.892519743745456
356,1.892519743745456
360,1.892519743745456
364,1.892519743745456
368,1.892519743745456
372,1.892519743745456
376,1.892519743745456
380,1.892519743745456
384,1.892519743745456
388,1.892519743745456
392,1.892519743745456
396,1.892519743745456
400,1.892519743745456
404,1.892519743745456
408,1.892519743745456
412,1.892519743745456
416,1.892519743745456
420,1.892519743745456
424,1.892519743745456
428,1.892519743745456
432,1.892519743745456
436,1.892519743745456
440,1.892519743745456
444,1.892519743745456
448,1.892519743745456
452,1.892519743745456
456,1.892519743745456
460,1.892519743745456
464,1.892519743745456
468,1.892519743745456
472,1.892519743745456
476,1.892519743745456
480,1.892519743745456
484,1.892519743745456
488,1.892519743745456
492,1.892519743745456
496,1.892519743745456
500,1.892519743745456
504,1.892519743745456
508,1.892519743745456
512,1.892519743745456
516,1.892519743745456
520,1.892519743745456
524,1.892519743745456
528,1.892519743745456
532,1.892519743745456
536,1.892519743745456
540,1.892519743745456
544,1.892519743745456
548,1.892519743745456
552,1.892519743745456
556,1.892519743745456
560,1.892519743745456
564,1.892519743745456
568,1.892519743745456
572,1.892519743745456
576,1.892519743745456
580,1.892519743745456
584,1.892519743745456
588,1.892519743745456
592,1.892519743745456
596,1.892519743745456
600,1.892519743745456
604,1.892519743745456
608,1.892519743745456
612,1.892519743745456
616,1.892519743745456
620,1.892519743745456
624,1.892519743745456
628,1.892519743745456
632,1.892519743745456
636,1.892519743745456
640,1.892519743745456
644,1.892519743745456
648,1.892519743745456
652,1.892519743745456
656,1.892519743745456
660,1.892519743745456
664,1.892519743745456
668,1.892519743745456
672,1.892519743745456
676,1.892519743745456
680,1.892519743745456
684,1.892519743745456
688,1.892519743745456
692,1.892519743745456
696,1.892519743745456
700,1.892519743745456
704,1.892519743745456
708,1.892519743745456
712,1.892519743745456
716,1.892519743745456
720,1.892519743745456
724,1.892519743745456
728,1.892519743745456
732,1.892519743745456
736,1.892519743745456
740,1.892519743745456
744,1.892519743745456
748,1.892519743745456
752,1.892519743745456
756,1.892519743745456
760,1.892519743745456
764,1.892519743745456
768,1.892519743745456
772,1.892519743745456
776,1.892519743745456
780,1.892519743745456
784,1.892519743745456
788,1.892519743745456
792,1.892519743745456
796,1.892519743745456
800,1.892519743745456
804,1.892519743745456
808,1.892519743745456
812,1.892519743745456
816,1.892519743745456
820,1.892519743745456
824,1.892519743745456
828,1.892519743745456
832,1.892519743745456
836,1.892519743745456
840,1.892519743745456
844,1.892519743745456
848,1.892519743745456
852,1.892519743745456
856,1.892519743745456
860,1.892519743745456
864,1.892519743745456
868,1.892519743745456
872,1.892519743745456
876,1.892519743745456
880,1.892519743745456
884,1.892519743745456
888,1.892519743745456
892,1.892519743745456
896,1.892519743745456
900,1.892519743745456
904,1.892519743745456
908,1.892519743745456
912,1.892519743745456
916,1.892519743745456
920,1.892519743745456
924,1.892519743745456
928,1.892519743745456
932,1.892519743745456
936,1.892519743745456
940,1.892519743745456
944,1.892519743745456
948,1.892519743745456
952,1.892519743745456
956,1.892519743745456
960,1.892519743745456
964,1.892519743745456
968,1.892519743745456
972,1.892519743745456
976,1.892519743745456
980,1.892519743745456
984,1.892519743745456
988,1.892519743745456
992,1.892519743745456
996,1.892519743745456
1000,1.892519743745456
1004,1.892519743745456
1008,1.892519743745456
1012,1.892519743745456
1016,1.892519743745456
1020,1.892519743745456
1024,1.892519743745456
1028,1.892519743745456
1032,1.892519743745456
1036,1.892519743745456
1040,1.892519743745456
1044,1.892519743745456
1048,1.892519743745456
1052,1.892519743745456
1056,1.892519743745456
1060,1.892519743745456
1064,1.892519743745456
1068,1.892519743745456
1072,1.892519743745456
1076,1.892519743745456
1080,1.892519743745456
1084,1.892519743745456
1088,1.892519743745456
1092,1.892519743745456
1096,1.892519743745456
1100,1.892519743745456
1104,1.892519743745456
1108,1.892519743745456
1112,1.892519743745456
1116,1.892519743745456
1120,1.892519743745456
1124,1.892519743745456
1128,1.892519743745456
1132,1.892519743745456
1136,1.892519743745456
1140,1.892519743745456
1144,1.892519743745456
1148,1.892519743745456
1152,1.892519743745456
1156,1.892519743745456
1160,1.892519743745456
1164,1.892519743745456
1168,1.892519743745456
1172,1.892519743745456
1176,1.892519743745456
1180,1.892519743745456
1184,1.892519743745456
1188,1.892519743745456
1192,1.892519743745456
1196,1.892519743745456
1200,1.892519743745456
1204,1.892519743745456
1208,1.892519743745456
1212,1.892519743745456
1216,1.892519743745456
1220,1.892519743745456
1224,1.892519743745456
1228,1.892519743745456
1232,1.892519743745456
1236,1.892519743745456
1240,1.892519743745456
1244,1.892519743745456
1248,1.892519743745456
1252,1.892519743745456
1256,1.892519743745456
1260,1.892519743745456
1264,1.892519743745456
1268,1.892519743745456
1272,1.892519743745456
1276,1.892519743745456
1280,1.892519743745456
1284,1.892519743745456
1288,1.892519743745456
1292,1.892519743745456
1296,1.892519743745456
1300,1.892519743745456
1304,1.892519743745456
1308,1.892519743745456
1312,1.892519743745456
1316,1.892519743745456
1320,1.892519743745456
1324,1.892519743745456
1328,1.892519743745456
1332,1.892519743745456
1336,1.892519743745456
1340,1.892519743745456
1344,1.892519743745456
1348,1.892519743745456
1352,1.892519743745456
1356,1.892519743745456
1360,1.892519743745456
1364,1.892519743745456
1368,1.892519743745456
1372,1.892519743745456
1376,1.892519743745456
1380,1.892519743745456
1384,1.892519743745456
1388,1.892519743745456
1392,1.892519743745456
1396,1.892519743745456
1400,1.892519743745456
1404,1.892519743745456
1408,1.892519743745456
1412,1.892519743745456
1416,1.892519743745456
1420,1.892519743745456
1424,1.892519743745456
1428,1.892519743745456
1432,1.892519743745456
1436,1.892519743745456
1440,1.892519743745456
1444,1.892519743745456
1448,1.892519743745456
1452,1.892519743745456
1456,1.892519743745456
1460,1.892519743745456
1464,1.892519743745456
1468,1.892519743745456
1472,1.892519743745456
1476,1.892519743745456
1480,1.892519743745456
1484,1.892519743745456
1488,1.892519743745456
1492,1.892519743745456
1496,1.892519743745456
1500,1.892519743745456
1504,1.892519743745456
1508,1.892519743745456
1512,1.892519743745456
1516,1.892519743745456
1520,1.892519743745456
1524,1.892519743745456
1528,1.892519743745456
1532,1.892519743745456
1536,1.892519743745456
1540,1.892519743745456
1544,1.892519743745456
1548,1.892519743745456


==> Simulations/fig2_oracle.csv <==
t,oracle_q,oracle_eff
0,2.6493687617870836,1.9103321077203
4,2.6174056622699258,1.9019478600292716
8,2.665350311545661,1.9145104626367704
12,2.6333872120285045,1.9061445936834132
16,2.6014241125113466,1.8977418455921096
20,2.5926271649357986,1.8954226876704305
24,2.58383021736025,1.8931006886481898
28,2.46352165117311,1.8610539087229876
32,2.231701466374386,1.7976933738472716
36,1.9998812815756537,1.7320165361726931
40,1.9544545860045381,1.71885269467879
44,1.9090278904334208,1.7055872567633181
48,1.8842453840435016,1.6983066225047532
52,1.8801070668347806,1.6970878194232555
56,1.8863145426478622,1.6989156961567757
60,1.9544545860045381,1.71885269467879
64,1.9090278904334208,1.7055872567633181
68,1.8842453840435016,1.6983066225047532
72,1.8801070668347806,1.6970878194232555
76,1.8770033289282397,1.6961731423791144
80,2.0578363277753327,1.7486670145500351
84,2.0578363277753327,1.7486670145500351
88,2.0578363277753327,1.7486670145500351
92,2.0578363277753327,1.7486670145500351
96,2.035237795301866,1.742193386309874
100,1.8788329939136377,1.696712407543965
104,1.8625217462433754,1.691898858160078
108,1.7891277603030389,1.6700681903153054
112,1.7891277603030389,1.6700681903153054
116,1.7119571601040384,1.6468021010746976
120,1.7119571601040384,1.6468021010746976
124,1.609839290652286,1.6154997030802223
128,1.4143876019793704,1.55382997846591
132,1.4143876019793704,1.55382997846591
136,1.2828515571633101,1.510910836933573
140,1.2012759496628678,1.4836697576155105
144,1.2012759496628678,1.4836697576155105
148,1.1069546281440805,1.4515352658974845
152,1.2012759496628678,1.4836697576155105
156,1.1069546281440805,1.4515352658974845
160,1.1069546281440805,1.4515352658974845
164,1.2012759496628678,1.4836697576155105
168,1.2012759496628678,1.4836697576155105
172,1.2012759496628678,1.4836697576155105
176,1.2012759496628678,1.4836697576155105
180,1.2828515571633101,1.510910836933573
184,1.2012759496628678,1.4836697576155105
188,1.2012759496628678,1.4836697576155105
192,1.1199579364523284,1.4560075331028781
196,1.1199579364523284,1.4560075331028781
200,1.1199579364523284,1.4560075331028781
204,1.2012759496628678,1.4836697576155105
208,1.2012759496628678,1.4836697576155105
212,1.0987741568024891,1.4487146567914915
216,1.0987741568024891,1.4487146567914915
220,1.0987741568024891,1.4487146567914915
224,1.1199579364523284,1.4560075331028781
228,1.1199579364523284,1.4560075331028781
232,1.0967209740884176,1.4480058612065136
236,1.0967209740884176,1.4480058612065136
240,1.0987741568024891,1.4487146567914915
244,1.009665337734621,1.4176266566817304
248,1.0967209740884176,1.4480058612065136
252,1.0,1.4142135623730951
256,1.0981657861226675,1.4485046724545514
260,1.3373260023751035,1.5288315807750388
264,1.3373260023751035,1.5288315807750388
268,1.4835351570585278,1.5759235885849694
272,1.509296772712691,1.5840759996643756
276,1.509296772712691,1.5840759996643756
280,1.729691415225735,1.6521777795460557
284,1.729691415225735,1.6521777795460557
288,1.890211756555764,1.7000622801991
292,2.2298749762335848,1.7971852926823058
296,2.2298749762335848,1.7971852926823058
300,2.2298749762335848,1.7971852926823058
304,2.2298749762335848,1.7971852926823058
308,2.4276699854282344,1.8513967660737216
312,2.792453889364966,1.9474223705619091
316,3.1761436260960805,2.0435615053372094
320,3.1761436260960805,2.0435615053372094
324,3.1761436260960805,2.0435615053372094
328,3.2979108030994224,2.0731403240252266
332,3.214305832489046,2.052877451892598
336,3.214305832489046,2.052877451892598
340,3.6431986080522454,2.1548082531984707
344,3.6431986080522454,2.1548082531984707
348,3.6431986080522454,2.1548082531984707
352,3.214305832489046,2.052877451892598
356,3.6431986080522454,2.1548082531984707
360,3.6431986080522454,2.1548082531984707
364,3.6431986080522454,2.1548082531984707
368,3.688470487132142,2.1652876222645667
372,3.6431986080522454,2.1548082531984707
376,3.688470487132142,2.1652876222645667
380,3.6932111578729776,2.16638204337854
384,3.6932111578729776,2.16638204337854
388,3.6932111578729776,2.16638204337854
392,3.6932111578729776,2.16638204337854
396,3.6431986080522454,2.1548082531984707
400,3.6431986080522454,2.1548082531984707
404,3.6431986080522454,2.1548082531984707
408,3.5173027596280257,2.1253947303096488
412,3.5173027596280257,2.1253947303096488
416,3.177582848104583,2.0439136107244313
420,3.177582848104583,2.0439136107244313
424,3.177582848104583,2.0439136107244313
428,3.177582848104583,2.0439136107244313
432,3.5191307070441336,2.1258247122103304
436,3.5191307070441336,2.1258247122103304
440,3.177582848104583,2.0439136107244313
444,2.83644595948028,1.9586847524500415
448,3.177582848104583,2.0439136107244313
452,3.5136540255756867,2.1245361906956743
456,3.5136540255756867,2.1245361906956743
460,3.177582848104583,2.0439136107244313
464,2.83644595948028,1.9586847524500415
468,2.675902581604105,1.9172643483891587
472,2.484048388084711,1.8665605771270084
476,2.245658889139872,1.8015712278841134
480,2.245658889139872,1.8015712278841134
484,2.245658889139872,1.8015712278841134
488,2.191464878815311,1.78646715022004
492,2.191464878815311,1.78646715022004
496,1.5790195208871807,1.6059326016016926
500,1.4045957990191085,1.5506759168243724
504,1.336176697914647,1.5284556578176047
508,1.2792937939716664,1.5097330207595203
512,1.336176697914647,1.5284556578176047
516,1.4045957990191085,1.5506759168243724
520,1.4045957990191085,1.5506759168243724
524,1.377743269555923,1.5419932780514716
528,1.377743269555923,1.5419932780514716
532,1.377743269555923,1.5419932780514716
536,1.377743269555923,1.5419932780514716
540,1.377743269555923,1.5419932780514716
544,1.4045957990191085,1.5506759168243724
548,1.4045957990191085,1.5506759168243724
552,1.411744503943501,1.5529792348719609
556,1.411744503943501,1.5529792348719609
560,1.411744503943501,1.5529792348719609
564,1.4880920187788074,1.5773687009633504
568,1.4880920187788074,1.5773687009633504
572,1.4880920187788074,1.5773687009633504
576,1.4880920187788074,1.5773687009633504
580,1.4880920187788074,1.5773687009633504
584,1.377743269555923,1.5419932780514716
588,1.377743269555923,1.5419932780514716
592,1.3340938060586551,1.527774134503741
596,1.2792937939716664,1.5097330207595203
600,1.255783415445019,1.5019265679270137
604,1.255783415445019,1.5019265679270137
608,1.2792937939716664,1.5097330207595203
612,1.2792937939716664,1.5097330207595203
616,1.3340938060586551,1.527774134503741
620,1.377743269555923,1.5419932780514716
624,1.377743269555923,1.5419932780514716
628,1.3972835968070068,1.5483163749075983
632,1.4180907071415751,1.5550211275547272
636,1.4180907071415751,1.5550211275547272
640,1.5885878081732645,1.6089088874679214
644,1.6531723412647943,1.628856145049278
648,1.785887103677943,1.6690976914722346
652,1.6531723412647943,1.628856145049278
656,1.7359463671714421,1.6540696379449815
660,1.7359463671714421,1.6540696379449815
664,1.6486937376756312,1.627480794871519
668,1.6486937376756312,1.627480794871519
672,1.6486937376756312,1.627480794871519
676,1.5885878081732645,1.6089088874679214
680,1.459625278119809,1.5683192526140235
684,1.459625278119809,1.5683192526140235
688,1.459625278119809,1.5683192526140235
692,1.5452078475614774,1.595370755517813
696,1.5452078475614774,1.595370755517813
700,1.5452078475614774,1.595370755517813
704,1.5840992851524858,1.6075133856837664
708,1.5840992851524858,1.6075133856837664
712,1.5981225556496332,1.611869273746985
716,1.5981225556496332,1.611869273746985
720,1.630700376041755,1.6219433948328021
724,1.6486937376756312,1.627480794871519
728,1.6486937376756312,1.627480794871519
732,1.6486937376756312,1.627480794871519
736,1.7455796713754728,1.6569790799450284
740,1.7455796713754728,1.6569790799450284
744,1.8744650596317707,1.6954247431342302
748,1.8744650596317707,1.6954247431342302
752,1.8744650596317707,1.6954247431342302
756,1.6486937376756312,1.627480794871519
760,1.6486937376756312,1.627480794871519
764,1.630700376041755,1.6219433948328021
768,1.630700376041755,1.6219433948328021
772,1.6486937376756312,1.627480794871519
776,1.6486937376756312,1.627480794871519
780,1.6486937376756312,1.627480794871519
784,1.7474578894930182,1.657545742805615
788,1.6398974900313819,1.6247761353587706
792,1.4649847818843138,1.570027000367928
796,1.5981225556496332,1.611869273746985
800,1.5981225556496332,1.611869273746985
804,1.5981225556496332,1.611869273746985
808,1.6359241532615973,1.6235529413177747
812,1.6359241532615973,1.6235529413177747
816,1.5981225556496332,1.611869273746985
820,1.3155897184051832,1.5217061866224977
824,1.3155897184051832,1.5217061866224977
828,1.5981225556496332,1.611869273746985
832,1.5981225556496332,1.611869273746985
836,1.5981225556496332,1.611869273746985
840,1.5981225556496332,1.611869273746985
844,1.3155897184051832,1.5217061866224977
848,1.3155897184051832,1.5217061866224977
852,1.5981225556496332,1.611869273746985
856,1.3191008805766007,1.522859442160241
860,1.1816385824078952,1.4770370958130656
864,1.1816385824078952,1.4770370958130656
868,1.1816385824078952,1.4770370958130656
872,1.1816385824078952,1.4770370958130656
876,1.1816385824078952,1.4770370958130656
880,1.3253020186458042,1.5248941007971026
884,1.3253020186458042,1.5248941007971026
888,1.387716128099794,1.54522364986425
892,1.387716128099794,1.54522364986425
896,1.387716128099794,1.54522364986425
900,1.5289572241067255,1.5902695444819175
904,1.5289572241067255,1.5902695444819175
908,1.5289572241067255,1.5902695444819175
912,1.694195697375023,1.641400529235635
916,1.694195697375023,1.641400529235635
920,1.694195697375023,1.641400529235635
924,1.5289572241067255,1.5902695444819175
928,1.5289572241067255,1.5902695444819175
932,1.329298381342045,1.526203912110713
936,1.3696297756800502,1.539360183868626
940,1.5136354792348812,1.585444883695072
944,1.5136354792348812,1.585444883695072
948,1.5538386920378227,1.5980734313659752
952,1.5136354792348812,1.585444883695072
956,1.329298381342045,1.526203912110713
960,1.329298381342045,1.526203912110713
964,1.329298381342045,1.526203912110713
968,1.329298381342045,1.526203912110713
972,1.329298381342045,1.526203912110713
976,1.1292432810899293,1.4591926812761669
980,1.1292432810899293,1.4591926812761669
984,1.1292432810899293,1.4591926812761669
988,1.1292432810899293,1.4591926812761669
992,1.1292432810899293,1.4591926812761669
996,1.329298381342045,1.526203912110713
1000,1.3696297756800502,1.539360183868626
1004,1.329298381342045,1.526203912110713
1008,1.329298381342045,1.526203912110713
1012,1.329298381342045,1.526203912110713
1016,1.329298381342045,1.526203912110713
1020,1.3696297756800502,1.539360183868626
1024,1.3696297756800502,1.539360183868626
1028,1.1292432810899293,1.4591926812761669
1032,1.1292432810899293,1.4591926812761669
1036,1.1292432810899293,1.4591926812761669
1040,1.0,1.4142135623730951
1044,1.0,1.4142135623730951
1048,1.0,1.4142135623730951
1052,1.0,1.4142135623730951
1056,1.0,1.4142135623730951
1060,1.0,1.4142135623730951
1064,1.0,1.4142135623730951
1068,1.0,1.4142135623730951
1072,1.0,1.4142135623730951
1076,1.0538516947165948,1.4331265452557198
1080,1.5423879301603827,1.59448672937732
1084,1.5423879301603827,1.59448672937732
1088,1.5804093538902917,1.6063652616669384
1092,1.610504014290788,1.6157054231173416
1096,1.610504014290788,1.6157054231173416
1100,1.624740768808494,1.6201051721442328
1104,1.624740768808494,1.6201051721442328
1108,1.624740768808494,1.6201051721442328
1112,1.624740768808494,1.6201051721442328
1116,1.8467617723592398,1.68723494877247
1120,1.996326024906757,1.7309898974017026
1124,1.996326024906757,1.7309898974017026
1128,1.996326024906757,1.7309898974017026
1132,2.0494864635370087,1.7462778884063694
1136,2.0494864635370087,1.7462778884063694
1140,2.183728857494613,1.7843006634238001
1144,2.1766179377283583,1.7823069145712134
1148,2.1766179377283583,1.7823069145712134
1152,2.3095997064807703,1.8192305259314363
1156,2.395424156863236,1.8426676740159187
1160,2.395424156863236,1.8426676740159187
1164,2.395424156863236,1.8426676740159187
1168,2.626895074742144,1.9044408824487422
1172,2.7554293877697495,1.9378930279480726
1176,2.924184059603832,1.9809553401336013
1180,3.5621296673193363,2.135914246246636
1184,3.5621296673193363,2.135914246246636
1188,3.5621296673193363,2.135914246246636
1192,3.5621296673193363,2.135914246246636
1196,3.5621296673193363,2.135914246246636
1200,2.9276807054369347,1.9818377091570678
1204,2.9276807054369347,1.9818377091570678
1208,2.9276807054369347,1.9818377091570678
1212,2.8669283079833305,1.9664506879104116
1216,2.8669283079833305,1.9664506879104116
1220,2.8669283079833305,1.9664506879104116
1224,2.7554293877697495,1.9378930279480726
1228,2.7554293877697495,1.9378930279480726
1232,2.7554293877697495,1.9378930279480726
1236,2.7554293877697495,1.9378930279480726
1240,2.6377840248803954,1.9072975711410098
1244,2.335644473869551,1.8263746805816026
1248,2.2190944746759524,1.7941835119841985
1252,2.2190944746759524,1.7941835119841985
1256,2.302713443194605,1.8173369096550602
1260,2.302713443194605,1.8173369096550602
1264,2.121144572566814,1.7666761368645965
1268,2.121144572566814,1.7666761368645965
1272,2.2190944746759524,1.7941835119841985
1276,2.335644473869551,1.8263746805816026
1280,2.335644473869551,1.8263746805816026
1284,2.335644473869551,1.8263746805816026
1288,2.335644473869551,1.8263746805816026
1292,2.335644473869551,1.8263746805816026
1296,2.6281446286818264,1.9047689173970228
1300,2.6281446286818264,1.9047689173970228
1304,2.6150364584055006,1.9013249218388477
1308,2.4395709363978404,1.8546080276969148
1312,2.4395709363978404,1.8546080276969148
1316,2.3162827362407783,1.8210663733759893
1320,2.2193191311560425,1.7942461177765001
1324,2.121144572566814,1.7666761368645965
1328,2.2193191311560425,1.7942461177765001
1332,2.0922857279611033,1.7584896155397403
1336,2.0922857279611033,1.7584896155397403
1340,2.2193191311560425,1.7942461177765001
1344,2.2193191311560425,1.7942461177765001
1348,2.2193191311560425,1.7942461177765001
1352,2.3162827362407783,1.8210663733759893
1356,2.3162827362407783,1.8210663733759893
1360,2.3162827362407783,1.8210663733759893
1364,2.2193191311560425,1.7942461177765001
1368,2.2193191311560425,1.7942461177765001
1372,2.2193191311560425,1.7942461177765001
1376,2.2193191311560425,1.7942461177765001
1380,2.2193191311560425,1.7942461177765001
1384,2.2193191311560425,1.7942461177765001
1388,2.2193191311560425,1.7942461177765001
1392,2.0922857279611033,1.7584896155397403
1396,2.021687220618179,1.738300095098133
1400,2.021687220618179,1.738300095098133
1404,2.021687220618179,1.738300095098133
1408,2.021687220618179,1.738300095098133
1412,2.0868352266168757,1.7569391641764025
1416,2.0868352266168757,1.7569391641764025
1420,2.0868352266168757,1.7569391641764025
1424,1.8798838483321536,1.6970220529893398
1428,1.854619479815241,1.6895619194972527
1432,1.854619479815241,1.6895619194972527
1436,1.7007724489062435,1.6434027044234298
1440,1.7007724489062435,1.6434027044234298
1444,1.5305549502343905,1.5907718096051333
1448,1.4672975856594148,1.5707633767246467
1452,1.4579449898232055,1.5677834639462191
1456,1.5305549502343905,1.5907718096051333
1460,1.5305549502343905,1.5907718096051333
1464,1.5305549502343905,1.5907718096051333
1468,1.5305549502343905,1.5907718096051333
1472,1.5305549502343905,1.5907718096051333
1476,1.3240340413008302,1.5244782849554894
1480,1.2673212948990396,1.5057626954135368
1484,1.2673212948990396,1.5057626954135368
1488,1.2673212948990396,1.5057626954135368
1492,1.3134723644821966,1.5210103104457235
1496,1.3134723644821966,1.5210103104457235
1500,1.2663767056643227,1.5054490046708067
1504,1.2663767056643227,1.5054490046708067
1508,1.2663767056643227,1.5054490046708067
1512,1.2484831341957063,1.499494292818651
1516,1.2484831341957063,1.499494292818651
1520,1.2663767056643227,1.5054490046708067
1524,1.2484831341957063,1.499494292818651
1528,1.2519645984473309,1.5006547232615939
1532,1.3134723644821966,1.5210103104457235
1536,1.3153615429516303,1.5216312112176296
1540,1.319139899890498,1.5228722533063954
1544,1.3406389595572252,1.529914690287411
1548,1.4153001274075245,1.5541235882025357
1552,1.4899612952578265,1.5779611196914283
1556,1.3779695434823735,1.5420666469003126
1560,1.4526307113326755,1.5660877086972733
1564,1.3406389595572252,1.529914690287411
1568,1.317250721421064,1.5222518587346392
1572,1.3073998786271293,1.5190127973875431
1576,1.3713574188393556,1.539921237868793
1580,1.2971440853864276,1.5156332291773058
1584,1.3321376564447736,1.5271338043684233
1588,1.4105771812339403,1.5526033560552226
1592,1.4890167060231099,1.5776617844212077
1596,1.6310542762125277,1.6220524887353454
1600,1.7942911948687006,1.6716133508885063
1604,1.5494358168844469,1.5966952799092402
1608,1.2817303973698142,1.510539770204616


==> Simulations/fig2_sw.csv <==
t,q,RT
0,2.5816309804663633,0.01781236397484487
4,2.5816309804663633,0.06811272517867328
8,2.5816309804663633,0.173866619595046
12,2.5816309804663633,0.2409262716877265
16,2.5816309804663633,0.2744304022006896
20,2.5816309804663633,0.28952180099785463
24,2.5816309804663633,0.29532946861788134
28,2.5816309804663633,0.3433363668394407
32,2.5816309804663633,0.626915276250468
36,2.5816309804663633,1.1696490915055198
40,2.5816309804663633,1.8445401409449929
44,2.5816309804663633,2.57233981512857
48,2.5816309804663633,3.3443305399167502
52,2.5816309804663633,4.124229759146562
56,2.5816309804663633,4.878637766322857
60,2.5816309804663633,5.610793149087424
64,2.5816309804663633,6.338592823271001
68,2.5816309804663633,7.110583548059182
72,2.5816309804663633,7.890482767288994
76,2.5816309804663633,8.674954386129082
80,2.5816309804663633,9.343189842207261
84,2.5816309804663633,9.918600758988939
88,2.5816309804663633,10.494011675770617
92,2.5816309804663633,11.069422592552295
96,2.5816309804663633,11.569046095562866
100,2.5816309804663633,12.250941182052408
104,2.5816309804663633,13.048611175010027
108,2.5816309804663633,13.894756053041078
112,2.5816309804663633,14.784562266761675
116,2.5816309804663633,15.72090065896349
120,2.5816309804663633,16.703771229646524
124,2.5816309804663633,17.738150598012734
128,2.5816309804663633,18.907900485287975
132,2.5816309804663633,20.262659546406162
136,2.5816309804663633,21.789095173653685
140,2.5816309804663633,23.34277188021927
144,2.5816309804663633,24.978171824739047
148,2.5816309804663633,26.742109736130924
152,1.8976712165406406,27.79455147907435
156,2.0578363277753327,28.87239722060025
160,2.0578363277753327,30.06092421521045
164,2.0578363277753327,31.153047734666572
168,2.0578363277753327,32.21303676240467
172,2.035237795301866,33.34233957567371
176,1.8788329939136377,34.25036345493804
180,1.8625217462433754,35.05603877779826
184,1.7891277603030389,35.768981017806084
188,1.7891277603030389,36.51457474860527
192,1.7119571601040384,37.27335688522053
196,1.6898185656388498,38.02979969054491
200,1.609839290652286,38.716902233317434
204,1.4143876019793704,39.14854479046028
208,1.2828515571633101,39.38626653232953
212,1.2828515571633101,39.62775837658646
216,1.2012759496628678,39.82206093851867
220,1.1069546281440805,39.92974685009673
224,1.2012759496628678,39.97082587622554
228,1.2012759496628678,40.08147477427607
232,1.1069546281440805,40.127018089173006
236,1.1069546281440805,40.14042691235192
240,1.2012759496628678,40.28095611123298
244,1.2012759496628678,40.45328210580878
248,1.2012759496628678,40.62631689596956
252,1.2012759496628678,40.86693628379717
256,1.2828515571633101,41.127247908931416
260,1.2012759496628678,41.26922927500367
264,1.2012759496628678,41.449876567641795
268,1.1199579364523284,41.88244878176024
272,1.1199579364523284,42.394722648006216
276,1.1199579364523284,42.97509829413388
280,1.2012759496628678,43.51292682209269
284,1.1199579364523284,44.214621134327494
288,1.0987741568024891,45.076358125998794
292,1.0987741568024891,46.404729433067104
296,1.1199579364523284,47.79131910031897
300,1.1199579364523284,49.12327452038922
304,1.0987741568024891,50.49527843501832
308,1.0967209740884176,52.00041910770432
312,1.0967209740884176,53.709299536076365
316,1.0987741568024891,55.80026952593333
320,1.009665337734621,58.24325051150568
324,1.0967209740884176,60.62547308802847
328,1.0,63.25776704032837
332,1.1329928818068284,65.71442678202327
336,1.3373260023751035,67.947319555209
340,1.3373260023751035,70.45122624490274
344,1.509296772712691,72.75861249227732
348,1.509296772712691,75.04154150641368
352,1.509296772712691,77.1544379393625
356,1.729691415225735,79.0292000112421
360,1.729691415225735,81.03972190585176
364,2.113212076026204,82.89010740491962
368,2.2298749762335848,84.36383423429785
372,2.2298749762335848,85.8152848144947
376,2.2298749762335848,87.29949101293903
380,2.2298749762335848,88.74155664518376
384,2.4276699854282344,90.05570922779444
388,2.792453889364966,91.12359912803731
392,3.1761436260960805,91.80715954975321
396,3.1761436260960805,92.28686791173844
400,3.2979108030994224,92.70227608449547
404,3.2979108030994224,93.02894780118847
408,3.214305832489046,93.31901691485668
412,3.6431986080522454,93.56598227299665
416,3.6431986080522454,93.76511748413714
420,3.6431986080522454,94.20869605403328
424,3.6431986080522454,94.65227462392943
428,3.214305832489046,94.89199159121384
432,3.6431986080522454,95.322185974867
436,3.6431986080522454,95.43812013881954
440,3.6431986080522454,95.71787650574389
444,3.688470487132142,96.5233292468698
448,3.6431986080522454,96.97738718583206
452,3.6431986080522454,97.36130191388918
456,3.6932111578729776,97.50553774426052
460,3.6932111578729776,97.99541147487693
464,3.6932111578729776,98.74097178031651
468,3.6932111578729776,99.69602215621315
472,3.6431986080522454,100.82145666959698
476,3.6431986080522454,102.10442607236863
480,3.5173027596280257,103.48796065073724
484,3.5173027596280257,104.7832546604394
488,3.5173027596280257,106.1014346896022
492,3.177582848104583,107.2941827707902
496,3.177582848104583,108.8735030022512
500,3.177582848104583,110.76071763671604
504,2.83644595948028,112.69288007205542
508,3.5191307070441336,114.90819577661246
512,3.5191307070441336,117.3538399053576
516,2.83644595948028,119.36305846072193
520,3.177582848104583,121.0976879390448
524,3.177582848104583,123.11958841328439
528,3.5136540255756867,125.31695319101416
532,3.177582848104583,127.56650226161973
536,3.177582848104583,129.57418359231158
540,2.83644595948028,131.24094948990583
544,2.675902581604105,132.73335113248365
548,2.484048388084711,133.99688977369416
552,2.245658889139872,135.06315704912842
556,2.245658889139872,136.05752502117704
560,2.245658889139872,137.05189299322566
564,2.191464878815311,137.93510246987537
568,1.8636576169230115,138.67726362079875
572,1.4849747570962921,138.85024565573187
576,1.4045957990191085,138.91225430423765
580,1.2792937939716664,139.10440885487196
584,1.2792937939716664,139.25708203457248
588,1.336176697914647,139.3486777896241
592,1.4045957990191085,139.42291964136086
596,1.377743269555923,139.52456108181312
600,1.3340938060586551,139.63297027671794
604,1.377743269555923,139.89377429022952
608,1.377743269555923,140.02281531939727
612,1.377743269555923,140.15185634856502
616,1.377743269555923,140.22677403650016
620,1.4045957990191085,140.25835845759372
624,1.4045957990191085,140.29308901268536
628,1.411744503943501,140.32610310701602
632,1.411744503943501,140.34213357959186
636,1.411744503943501,140.35030115032293
640,1.4880920187788074,140.44019301934506
644,1.4880920187788074,140.64614279568875
648,1.4880920187788074,140.8923341184554
652,1.4880920187788074,141.0982838947991
656,1.411744503943501,141.4042636159213
660,1.377743269555923,141.83992286178307
664,1.3340938060586551,142.22268091568446
668,1.3340938060586551,142.6215075571556
672,1.2792937939716664,143.10104638293282
676,1.255783415445019,143.51336275543147
680,1.2792937939716664,143.96703786661985
684,1.2792937939716664,144.2013827940378
688,1.2792937939716664,144.43572772145578
692,1.3340938060586551,144.6790627026083
696,1.377743269555923,144.89257261247366
700,1.377743269555923,145.10608252233902
704,1.3972835968070068,145.31908886865807
708,1.4180907071415751,145.54246740646846
712,1.4180907071415751,145.7655041031743
716,1.6531723412647943,145.818448397214
720,1.6531723412647943,145.84609939807996
724,1.6531723412647943,145.90845454533013
728,1.6531723412647943,145.9139559460412
732,1.7359463671714421,146.02031131833502
736,1.7359463671714421,146.07930788848205
740,1.6486937376756312,146.1973010287761
744,1.7359463671714421,146.4040423155643
748,1.5885878081732645,146.6943900160188
752,1.5452078475614774,147.0539915706341
756,1.459625278119809,147.33397696719274
760,1.459625278119809,147.57062313622274
764,1.459625278119809,147.801731905214
768,1.5452078475614774,147.90802246247398
772,1.5452078475614774,148.01985041977267
776,1.5452078475614774,148.1482905771875
780,1.5840992851524858,148.24690807423173
784,1.5840992851524858,148.416972554785
788,1.5981225556496332,148.56690882357267
792,1.630700376041755,148.67357435302839
796,1.630700376041755,148.7557131107507
800,1.6486937376756312,148.96560509480983
804,1.6486937376756312,149.02805117930794
808,1.6486937376756312,149.04376259352287
812,1.7455796713754728,149.14796886295835
816,1.7455796713754728,149.29335708503814
820,1.8744650596317707,149.80790513683613
824,1.8744650596317707,150.5027793628831
828,1.8744650596317707,150.8370012404321
832,1.6486937376756312,150.92894561000372
836,1.6486937376756312,150.99139169450183
840,1.630700376041755,151.0427629789225
844,1.630700376041755,151.17322255039022
848,1.6486937376756312,151.58524618330887
852,1.6486937376756312,151.82801844205596
856,1.6486937376756312,152.15195662127564
860,1.7474578894930182,152.7365241702043
864,1.6398974900313819,153.3930195432808
868,1.4649847818843138,153.80682143487928
872,1.5981225556496332,154.346150146615
876,1.5981225556496332,154.7837769672578
880,1.6359241532615973,155.19121833161216
884,1.6359241532615973,155.58585369369484
888,1.6359241532615973,155.9398299576432
892,1.5981225556496332,156.22977978831568
896,1.3155897184051832,156.36697780192364
900,1.5981225556496332,156.50417581553162
904,1.5981225556496332,156.59057473259188
908,1.5981225556496332,156.67697364965213
912,1.5981225556496332,156.78716714538314
916,1.5981225556496332,156.90529216733773
920,1.3155897184051832,157.20374336354132
924,1.3155897184051832,157.52912777973276
928,1.5981225556496332,157.66249032538738
932,1.3191008805766007,157.71533702046304
936,1.1816385824078952,157.8466721364751
940,1.1816385824078952,158.2342185881767
944,1.1816385824078952,158.66784973970476
948,1.1816385824078952,159.13936653424548
952,1.1816385824078952,159.64244504199
956,1.3253020186458042,159.72008153058667
960,1.3253020186458042,159.72532077584108
964,1.387716128099794,159.78368980041526
968,1.387716128099794,159.85976875142936
972,1.387716128099794,159.93584770244345
976,1.5289572241067255,160.2810867989797
980,1.5289572241067255,160.80539425180268
984,1.5289572241067255,161.32970170462568
988,1.694195697375023,162.05853309646352
992,1.694195697375023,162.82855438013365
996,1.694195697375023,163.42336331030242
1000,1.5289572241067255,163.62700075275563
1004,1.3696297756800502,163.83235392162717
1008,1.329298381342045,163.858666465143
1012,1.3696297756800502,163.8981352804167
1016,1.5136354792348812,164.13509916675415
1020,1.5136354792348812,164.33259423781786
1024,1.5538386920378227,164.5674472278072
1028,1.5136354792348812,164.87142234497918
1032,1.329298381342045,165.15262354007524
1036,1.329298381342045,165.35365723257885
1040,1.329298381342045,165.79404017738776
1044,1.329298381342045,166.24200157633825
1048,1.329298381342045,166.68996297528875
1052,1.1292432810899293,166.93689068173555
1056,1.1292432810899293,167.11680715734778
1060,1.1292432810899293,167.29672363296
1064,1.1292432810899293,167.47664010857224
1068,1.1292432810899293,167.6153666923522
1072,1.3696297756800502,168.00947313222605
1076,1.329298381342045,168.47799036356764
1080,1.329298381342045,168.82550528139924
1084,1.329298381342045,169.09863655046567
1088,1.329298381342045,169.3836463518217
1092,1.329298381342045,169.7229720729474
1096,1.3696297756800502,170.03275277896918
1100,1.329298381342045,170.3688890038295
1104,1.1292432810899293,170.87851650563272
1108,1.1292432810899293,171.522166469105
1112,1.0107319108706678,172.139995093575
1116,1.0,173.17042344088472
1120,1.0,174.30626393511142
1124,1.0,175.57336927522584
1128,1.0,176.84047461534027
1132,1.0,178.16873191947337
1136,1.0,179.49698922360648
1140,1.0,180.97733762780928
1144,1.0,182.37765298427206
1148,1.0,183.85002639306452
1152,1.0538516947165948,185.3584210588122
1156,1.5423879301603827,186.60355376135638
1160,1.5423879301603827,187.59627753991074
1164,1.5804093538902917,188.56524425388588
1168,1.610504014290788,189.71393333386132
1172,1.624740768808494,190.9269799641318
1176,1.624740768808494,192.24119369953263
1180,1.624740768808494,193.8395532776031
1184,1.624740768808494,195.90278957401273
1188,1.6548367475483425,197.9567640650111
1192,1.8467617723592398,199.7514812549078
1196,1.996326024906757,201.458688547546
1200,1.996326024906757,202.46207979456744
1204,2.0494864635370087,203.45018305058423
1208,2.0494864635370087,204.392422333587
1212,2.183728857494613,205.2812518203257
1216,2.0494864635370087,206.0478746932896
1220,2.1766179377283583,206.82047881281125
1224,2.1766179377283583,207.44282326631873
1228,2.3095997064807703,207.9543968857455
1232,2.395424156863236,208.3821725976431
1236,2.395424156863236,208.76307401337175
1240,2.607124895505897,208.99561348984653
1244,2.626895074742144,209.08095901030416
1248,2.7554293877697495,209.5760381333186
1252,2.924184059603832,210.23700082154517
1256,3.5621296673193363,211.27085254869797
1260,3.5621296673193363,212.54516189506427
1264,3.5621296673193363,213.8932854118919
1268,3.5621296673193363,215.3702378494201
1272,2.9276807054369347,216.66560637473913
1276,2.9276807054369347,217.33772519949147
1280,2.9276807054369347,217.95957731379335
1284,2.9276807054369347,218.58142942809522
1288,2.8669283079833305,219.09755725864653
1292,2.8669283079833305,219.6578612879618
1296,2.7554293877697495,219.88636269672753
1300,2.7554293877697495,220.01885913893176
1304,2.7554293877697495,220.16513156336867
1308,2.7554293877697495,220.45155467023136
1312,2.7554293877697495,220.78469467123597
1316,2.6150364584055006,221.05656350435206
1320,2.302713443194605,221.29912021156093
1324,2.2190944746759524,221.46205016379042
1328,2.2190944746759524,221.5171901256142
1332,2.302713443194605,221.67064121608158
1336,2.302713443194605,221.90603039254282
1340,2.121144572566814,222.03632808533933
1344,2.121144572566814,222.1466080089869
1348,2.2190944746759524,222.20187318239527
1352,2.335644473869551,222.23931005240598
1356,2.335644473869551,222.26054328122842
1360,2.335644473869551,222.28177651005086
1364,2.335644473869551,222.45842074692902
1368,2.6150364584055006,222.66188523940667
1372,2.6281446286818264,223.09708844677243
1376,2.6150364584055006,223.53573564969636
1380,2.6150364584055006,223.96405086594578
1384,2.4395709363978404,224.2054985056274
1388,2.4395709363978404,224.446946145309
1392,2.3162827362407783,224.65928182650137
1396,2.121144572566814,224.85549593630293
1400,2.121144572566814,224.94199507391605
1404,2.2193191311560425,225.1382091837176
1408,2.0922857279611033,225.21896726548408
1412,2.0922857279611033,225.28108627817227
1416,2.2193191311560425,225.35880108809914
1420,2.2193191311560425,225.50802890249957
1424,2.2193191311560425,225.75445196624358
1428,2.3162827362407783,226.27300964826642
1432,2.3162827362407783,226.79902746378136
1436,2.3162827362407783,227.47363555911141
1440,2.2193191311560425,228.0770092125237
1444,2.2193191311560425,228.77163350394474
1448,2.2193191311560425,229.64555603527162
1452,2.2193191311560425,230.5484267378143
1456,2.2193191311560425,231.40532074903916
1460,2.2193191311560425,232.2392264146051
1464,2.2193191311560425,233.05312364729056
1468,2.021687220618179,233.73956185282415
1472,2.021687220618179,234.32967499479614
1476,2.021687220618179,235.08246979433378
1480,2.021687220618179,235.95647262444626
1484,2.021687220618179,236.88662222318462
1488,2.0868352266168757,237.85404996007955
1492,2.0868352266168757,238.8209248613363
1496,2.0868352266168757,239.76464027625903
1500,1.8798838483321536,240.566804636426
1504,1.854619479815241,241.30325629573179
1508,1.7404095203553753,242.00556426679046
1512,1.7007724489062435,242.59331954315869
1516,1.7007724489062435,243.16895318957776
1520,1.5305549502343905,243.57688645576118
1524,1.4672975856594148,243.84409865582873
1528,1.4579449898232055,244.11493447945313
1532,1.4672975856594148,244.38988050328882
1536,1.5305549502343905,244.66799511709232
1540,1.5305549502343905,244.94145458923884
1544,1.5305549502343905,245.20415001472819
1548,1.4672975856594148,245.36692904382028
1552,1.3240340413008302,245.51030264342995
1556,1.2673212948990396,245.7485034006876
1560,1.2673212948990396,245.95388788843582
1564,1.3358416613156292,246.05749882917004
1568,1.3134723644821966,246.09109824652535
1572,1.3134723644821966,246.10922889154034
1576,1.2663767056643227,246.17822700912527
1580,1.2663767056643227,246.28488349058745
1584,1.2663767056643227,246.34725779285824
1588,1.2484831341957063,246.5156666522527
1592,1.2663767056643227,246.78491963749076
1596,1.2663767056643227,247.1751596590895
1600,1.2484831341957063,247.7778512668552
1604,1.2519645984473309,248.46055486188226
1608,1.3134723644821966,248.5432931630271


==> Simulations/fig2_sw_smooth.csv <==
t,smooth_eff
0,1.892519743745456
4,1.892519743745456
8,1.892519743745456
12,1.892519743745456
16,1.892519743745456
20,1.892519743745456
24,1.892519743745456
28,1.892519743745456
32,1.892519743745456
36,1.892519743745456
40,1.892519743745456
44,1.892519743745456
48,1.892519743745456
52,1.892519743745456
56,1.892519743745456
60,1.892519743745456
64,1.892519743745456
68,1.892519743745456
72,1.892519743745456
76,1.892519743745456
80,1.892519743745456
84,1.892519743745456
88,1.892519743745456
92,1.8859748570332444
96,1.8748375994319413
100,1.86524741748558
104,1.8556572355392187
108,1.8460670535928578
112,1.8377399952093483
116,1.8263750771011893
120,1.8130805772185623
124,1.7989781625847108
128,1.7841480590227006
132,1.76854241915267
136,1.7521612429746192
140,1.7349215868351824
144,1.7154257553805952
148,1.692846437695292
152,1.6739507306200452
156,1.6591933764452549
160,1.6415268926496196
164,1.6217181094061157
168,1.6040516256104802
172,1.5840508685280592
176,1.5660168214463535
180,1.5515190807250172
184,1.5383648296168717
188,1.5259382674368853
192,1.5142872415649193
196,1.503865769989608
200,1.4947567963643178
204,1.4869959620769087
208,1.4809355027945839
212,1.477275282539204
216,1.4740690802724588
220,1.4736080431972483
224,1.4757503426451164
228,1.4735415505287053
232,1.472282360197705
236,1.4720943195906395
240,1.4707857461517642
244,1.4689415978509217
248,1.4665758180167379
252,1.4642100381825542
256,1.461413866879236
260,1.4576337309923706
264,1.4547498178230245
268,1.452122605918196
272,1.4505362631107361
276,1.451973467404327
280,1.4554452926901729
284,1.4608106812913049
288,1.4697132228776402
292,1.4798723420671933
296,1.4911664909214413
300,1.5042445073509862
304,1.5181205987914153
308,1.5402955603551365
312,1.5635623758604396
316,1.586259637875452
320,1.610032773456168
324,1.6356247714096812
328,1.6657506551788253
332,1.7017003060631422
336,1.7394333665851747
340,1.7737486948893195
344,1.807681344048836
348,1.8392724887329281
352,1.8693908892167819
356,1.905169646789665
360,1.9386783450331588
364,1.9713889682657686
368,1.9946235062199977
372,2.0150673435442132
376,2.039454801216082
380,2.0632963319171598
384,2.0855054696562916
388,2.1044817876920083
392,2.117054506590394
396,2.1246638529508126
400,2.1328518888202352
404,2.1390680034437892
408,2.146297261673975
412,2.153671337936703
416,2.1536713379367027
420,2.1536713379367027
424,2.1517104364107817
428,2.151448381573292
432,2.1515271547644796
436,2.1441341785995442
440,2.136741202434608
444,2.12917357011857
448,2.1199555047337153
452,2.117673956365636
456,2.1128184537472303
460,2.09897196768533
464,2.09080740550839
468,2.083986552997636
472,2.081389725988445
476,2.0739967498235106
480,2.0623423307448543
484,2.0491573120178366
488,2.03274676466003
492,2.0146828614661776
496,1.9985267026101554
500,1.9823705437541341
504,1.9658329512404353
508,1.9501456307911913
512,1.9183628868344484
516,1.8841789395438382
520,1.8562376752019007
524,1.8206256358709068
528,1.783981930824693
532,1.7450648202907302
536,1.7118928860716296
540,1.682455987748023
544,1.6562736048729048
548,1.6337907220801668
552,1.6143192137832274
556,1.5970140171277183
560,1.5798535311184236
564,1.5635086107054517
568,1.5478275837798665
572,1.5414206292473853
576,1.5401452480983018
580,1.5422589512396032
584,1.546767996586525
588,1.5509649979824789
592,1.5534042758676203
596,1.5554732161026488
600,1.55610407100399
604,1.5565780424555808
608,1.5556300995523984
612,1.5540807861910755
616,1.5517999948244035
620,1.5470715648938667
624,1.5443420384895432
628,1.5415741234510931
632,1.5395930981974748
636,1.5386237153503133
640,1.5366718449243781
644,1.5344188683445217
648,1.5325937924849236
652,1.5311039542576819
656,1.5318572329610967
660,1.5372542215854046
664,1.543715771825641
668,1.5504545725286767
672,1.5590554183346381
676,1.5688079670275434
680,1.5795340014844264
684,1.5873838530918931
688,1.5956768520839177
692,1.6013865208439337
696,1.6047311466857557
700,1.6064862116565928
704,1.6081358916798274
708,1.6107102461279932
712,1.6134002213255318
716,1.6138470795924145
720,1.6118170974597497
724,1.6097235543949997
728,1.6085184981737934
732,1.6061253654421888
736,1.6039836159013767
740,1.603263598514883
744,1.6032635985148826
748,1.602820451130325
752,1.6050418544596816
756,1.6095999344698928
760,1.6174328727847533
764,1.6259065721527672
768,1.6330276963755916
772,1.636792402888109
776,1.6389330721783557
780,1.640779074298525
784,1.6417410749084607
788,1.6425775711158808
792,1.6436183391908497
796,1.6438952091927854
800,1.645675326591426
804,1.647133496329585
808,1.6449131001688442
812,1.6421916847017743
816,1.6365423526279308
820,1.6316127490552679
824,1.6268212956008374
828,1.6220298421464068
832,1.6199492202277068
836,1.6159030159152552
840,1.608943665365966
844,1.6082720572935782
848,1.607508159220545
852,1.6064673911455762
856,1.6055189130712524
860,1.601472179480837
864,1.5929623691927433
868,1.5911365610410326
872,1.5873834406846798
876,1.5833277578004181
880,1.574338945938157
884,1.5645712229045095
888,1.554803499870862
892,1.5442835244876352
896,1.5406929991120584
900,1.5409055267236984
904,1.5357848334959445
908,1.5313417919037626
912,1.5268987503115805
916,1.5239572385399875
920,1.5240199747077243
924,1.5285908652316857
928,1.5327128687558498
932,1.5391321107010965
936,1.5477985556119085
940,1.5561995686023942
944,1.5637483985136513
948,1.5676839998547236
952,1.572347310142256
956,1.5764135674214137
960,1.5804502862812788
964,1.5844407808891172
968,1.5873326722723538
972,1.5872713104778222
976,1.5845017981403307
980,1.58023075598225
984,1.5759597138241694
988,1.5691321224284034
992,1.559218640258924
996,1.5470714503949596
1000,1.5374808097686812
1004,1.5287423522216312
1008,1.5229306250475614
1012,1.5202583749611458
1016,1.517954139969823
1020,1.514004741864199
1024,1.5094239163750296
1028,1.5052640424748909
1032,1.5040574217525196
1036,1.5047152353404152
1040,1.505592320124276
1044,1.5044754662770337
1048,1.5000080508880642
1052,1.498891197040822
1056,1.4960188966829775
1060,1.4930202887561062
1064,1.4900216808292348
1068,1.4877095710995683
1072,1.4824772554782117
1076,1.4741341473785097
1080,1.4666681240626687
1084,1.4592021007468277
1088,1.4517360774309862
1092,1.4445852704965223
1096,1.4404116355203205
1100,1.4440867385542333
1104,1.4499537557574096
1108,1.4600765998318073
1112,1.4694672579244241
1116,1.4830670576734732
1120,1.4967931649915491
1124,1.510519272309625
1128,1.524245379627701
1132,1.5414823392007102
1136,1.5604130141044892
1140,1.5815314364397297
1144,1.6026498587749698
1148,1.6247874805105216
1152,1.646609885864697
1156,1.6673321573405426
1160,1.6786525354813073
1164,1.6909759056227396
1168,1.7036247974800185
1172,1.7175104276519173
1176,1.732347927776696
1180,1.7471854279014747
1184,1.7658812599417661
1188,1.7859520454787114
1192,1.8043447554804608
1196,1.8257795141959328
1200,1.8527744707855953
1204,1.8797694273752577
1208,1.9057451845646092
1212,1.9317209417539603
1216,1.944890078136178
1220,1.9593930986473964
1224,1.9726951516197866
1228,1.9845099671927253
1232,1.993934025523249
1236,2.0021862264495485
1240,2.0085345833783586
1244,2.0110246083916565
1248,2.012139679908301
1252,2.011421974705209
1256,2.00443873261727
1260,1.987550273635796
1264,1.9655400046073286
1268,1.9427579556564993
1272,1.9203617966668514
1276,1.9093950767000512
1280,1.8971981205588953
1284,1.8828540157393971
1288,1.869224817526003
1292,1.8590486385299076
1296,1.8497102380413202
1300,1.8422756815502221
1304,1.8360902957467446
1308,1.8286557392556468
1312,1.8262752654410015
1316,1.8255967642446183
1320,1.8268459349322388
1324,1.8308810709597574
1328,1.8349093720072718
1332,1.8374337279495747
1336,1.8363413460843285
1340,1.8336984131713154
1344,1.8346174125350452
1348,1.8342091298986747
1352,1.8305212374033921
1356,1.8265915081045476
1360,1.8244496039175402
1364,1.8210585290429122
1368,1.8202576376358794
1372,1.8148496678123862
1376,1.8092694982109843
1380,1.8025779155334858
1384,1.7977751733030922
1388,1.7937510459750643
1392,1.7908449737910677
1396,1.7903979695310763
1400,1.7927317524932067
1404,1.793650751856937
1408,1.7942466935608832
1412,1.7929007255314429
1416,1.790958815798056
1420,1.787229080952831
1424,1.7834993461076065
1428,1.7787392496337124
1432,1.7744641023537406
1436,1.770188955073769
1440,1.7656348997513778
1444,1.7587802887576287
1448,1.7518013422056782
1452,1.7423458909901433
1456,1.7322896634332723
1460,1.720712591909589
1464,1.7061472163874736
1468,1.692291254752987
1472,1.6817394227444635
1476,1.6715707298302556
1480,1.6617355107973886
1484,1.651900291764522
1488,1.6417544215803508
1492,1.6279652369828392
1496,1.6121559185424124
1500,1.5970307414472813
1504,1.5846531242834985
1508,1.5730303589078298
1512,1.564270089634647
1516,1.5558512416065515
1520,1.5481751722565225
1524,1.543487406904925
1528,1.5390836206785186
1532,1.5337150658684098
1536,1.5283603527541294
1540,1.5225729205609715
1544,1.5165264337899707
1548,1.5112770522966925


==> Simulations/fig2_tradeoff.csv <==
name,setsize,violrate
Non-adaptive (fixed threshold),1.892519743745455,0.2258250668540637
Standard ACI (Gibbs-Candes / Model I),1.7583530394480495,0.26514677815090393
Sliding-window quantile (Model II),1.702831803871794,0.28434461451369275


==> Simulations/fig3_aci.csv <==
t,combined
0,0.01781236397484487
4,0.0813364901612792
8,0.22151673569647512
12,0.3442651501231555
16,0.4547807885477091
20,0.669709917515144
24,23.887840718814502
28,23.95431665579298
32,24.353134103164983
36,24.924871852121885
40,32.024395414820304
44,32.79171933289929
48,33.979521693518834
52,42.690095455810294
56,43.57806401661793
60,44.422982463913684
64,84.51440700583699
68,85.40956656756951
72,86.29180896600141
76,87.15774142393042
80,98.09835289884404
84,98.76567293900413
88,99.41208212375179
92,100.0375230702784
96,100.56615050699084
100,101.25596509171375
104,102.04041131968877
108,102.85212984660102
112,103.68624729798762
116,104.54557418227786
120,105.43004964855878
124,106.34458894115582
128,107.55706008373477
132,108.80270925966825
136,110.78962077354257
140,112.24490237570605
144,113.76046224445665
148,115.3830532023093
152,117.64366955352585
156,120.37899762788108
160,122.04454043487085
164,123.5922347953395
168,125.08628778632004
172,126.55877145388443
176,128.00962280526917
180,129.41153721323903
184,130.7644505665206
188,132.1500214200653
192,133.5966890254942
196,135.0490630814951
200,138.15711955079107
204,139.53749308891915
208,140.86821547879498
212,142.30940971934757
216,143.7357737956875
220,145.13994684624132
224,147.29725199262163
228,148.68335758816875
232,150.07853582141448
236,151.45141986545894
240,152.80052254878862
244,154.15898802234477
248,155.4956573841546
252,156.87733485790682
256,159.37795710247303
260,160.5547290616974
264,161.50382455585444
268,162.28895888102102
272,162.97163309087307
276,175.43577741322184
280,207.35131306294733
284,207.8070237620203
288,208.19216481487956
292,208.3895105459385
296,214.45685397296
300,214.53905309868702
304,216.44228080743972
308,217.6663545272914
312,218.03592286303177
316,218.8121765195129
320,221.95003210732173
324,223.00345961922818
328,224.19770731321796
332,229.25369513341025
336,230.35562998043883
340,234.98391985195943
344,236.4823343553109
348,238.25338345194467
352,239.63864133039
356,242.377129979492
360,243.8531104773752
364,248.34087948025913
368,251.45762043702166
372,252.85446644391783
376,262.69863528419245
380,264.0750601229014
384,267.7552736230559
388,271.24158606476084
392,273.90945177206345
396,275.64597048164956
400,278.57924708660664
404,279.8021256508616
408,280.9290141437966
412,284.73606920117123
416,285.7166737706766
420,286.6861242111811
424,287.4115397548661
428,290.6183874259383
432,294.53688923115686
436,295.5471206129279
440,296.4149133882177
444,299.71455810163087
448,301.3647495453236
452,304.5999455125223
456,308.9043862282635
460,309.50204219794597
464,309.86515485602126
468,310.03998002977573
472,310.1107663549008
476,310.26757021194885
480,310.53296917099215
484,310.77692315866835
488,311.0222562880352
492,311.28355038518146
496,312.0727465555916
500,313.14814126490865
504,314.33195265800447
508,322.0464939294337
512,323.39600190736405
516,324.61841415846595
520,330.23827906186784
524,332.67413188139494
528,335.37739641920655
532,336.67039239679787
536,337.94191251674
540,339.19189460398286
544,340.41159330154295
548,341.58358006254906
552,342.7315356567128
556,343.85078905185856
560,344.9481852300669
564,345.9504902363824
568,346.9064168528669
572,347.8402877930435
576,348.75203569269604
580,349.64159256656245
584,350.6267593398477
588,352.31594655513373
592,354.21085535263285
596,355.5703000862251
600,360.1324154871585
604,368.6858314020378
608,370.0215897473034
612,371.33562024377414
616,372.57373515413695
620,373.729294303175
624,374.8487115350466
628,375.93981674632255
632,376.98319223807505
636,377.9843304313621
640,378.82869058302356
644,379.49003803885034
648,380.08881505018996
652,380.7054348030356
656,381.22394470469317
660,381.6947005021646
664,382.22261029686234
668,382.7544237890728
672,383.2368899750229
676,383.7974001373361
680,386.1561291331557
684,386.94727393995674
688,389.466883257731
692,390.1881888549502
696,390.85979419779005
700,391.50867782497323
704,392.12262343239945
708,392.6772713644673
712,394.7208051593907
716,397.27820800511495
720,397.82080107503816
724,399.2284806122801
728,399.76029410449064
732,400.26934913351414
736,400.696575096066
740,401.04189723178285
744,401.6477704189173
748,401.8507729211833
752,402.0308305101357
756,402.3622008717298
760,402.7679160481168
764,403.45953903868383
768,405.4712059575753
772,405.93965153969464
776,406.368464134625
780,406.7797167110507
784,407.0720622232143
788,407.3438593891886
792,410.18518434373345
796,410.6603963773644
800,417.8255134045352
804,418.2704998449992
808,418.645498609478
812,419.5765781340266
816,421.12102523029773
820,421.7695126654319
824,422.5751514543939
828,422.99688488915587
832,423.39528633622666
836,423.7702760032855
840,424.1217732737284
844,424.53985977950174
848,426.61710696595685
852,427.13715371962746
856,443.5399065915699
860,444.3518456282517
864,445.27787992227906
868,449.36111941419153
872,450.29884957299794
876,451.26998676033804
880,453.033573227857
884,453.7681795019482
888,454.43867469351176
892,455.0449777684643
896,455.6276659450078
900,457.57507755205484
904,457.98939988776397
908,458.3800660632875
912,458.593599947759
916,462.28662793903914
920,462.4609109590874
924,462.7648056779343
928,467.07746802262875
932,467.66118857557245
936,468.23424200329237
940,468.6188204315034
944,471.51288753355436
948,471.82546047395965
952,474.29893637536117
956,474.8259051032546
960,476.45405080773213
964,477.06533904081755
968,478.7459686692348
972,479.3691580374523
976,480.1025464703572
980,480.9460490084174
984,482.1732004326386
988,483.02866782573227
992,483.9013739320938
996,484.5748301674339
1000,485.03751405710545
1004,485.52860999970187
1008,485.99540369571736
1012,486.7952761716152
1016,487.2742322041405
1020,487.9895549714357
1024,488.4883932675873
1028,489.0827868429874
1032,489.85404531615745
1036,490.53403504118637
1040,491.4290267943134
1044,492.30715906781006
1048,493.160761676487
1052,493.9897418484966
1056,494.79400575135935
1060,495.5734584715985
1064,496.3280039938233
1068,504.46420255115584
1072,505.5217264036303
1076,506.3070773236104
1080,506.84951792819743
1084,506.8829707824053
1088,506.9037725968148
1092,507.88159356760957
1096,507.89218419695123
1100,507.9362979157966
1104,508.00531883265637
1108,508.1812803445505
1112,508.23783559077697
1116,508.5299975979192
1120,508.9488358592632
1124,511.50904850898894
1128,512.0466126636859
1132,512.670431403483
1136,517.1559818988418
1140,517.9649238668055
1144,518.6106937010435
1148,521.384408051
1152,523.1428319818945
1156,524.5022376139402
1160,525.7145978292883
1164,528.5495671966936
1168,546.4771447436915
1172,554.0004060544243
1176,555.0314577024016
1180,556.3703528320582
1184,558.1979059355164
1188,567.2146230437311
1192,568.9710823543079
1196,570.896972773399
1200,572.0253492445964
1204,576.4691559177161
1208,577.5857760614581
1212,579.6729117753697
1216,580.7162477649645
1220,582.1449800569885
1224,583.0623694915012
1228,585.6463007982969
1232,594.8835482360536
1236,595.754273492606
1240,599.0481629403612
1244,600.2993242355533
1248,603.1563975360709
1252,612.5450980521653
1256,616.4840458771413
1260,616.6663591665101
1264,616.7974708174117
1268,616.8224386931736
1272,616.8976724072418
1276,617.1567587069328
1280,617.4890189737621
1284,617.8442619968529
1288,619.2531826318975
1292,619.5969247927346
1296,620.2669327012317
1300,620.9703700149466
1304,621.68320616685
1308,622.2791446420297
1312,622.8516982107585
1316,623.764070928647
1320,624.3299373771697
1324,624.4744313350957
1328,624.7528541674161
1332,630.8376316351516
1336,630.9328543228942
1340,631.0869309314168
1344,631.3714518670706
1348,636.8465976397416
1352,637.7301387015061
1356,638.7707742620756
1360,640.3802065996978
1364,640.5195895091459
1368,643.103483811735
1372,644.4488790196605
1376,644.7468240856153
1380,644.7805560418107
1384,644.836722003474
1388,644.9153928724688
1392,644.9812527547693
1396,645.081140739288
1400,658.4803779850204
1404,662.9414658822296
1408,663.1427086397969
1412,663.3029135233688
1416,663.8032767525732
1420,663.9187726107784
1424,665.7794912319279
1428,666.1682265584064
1432,666.5420232134603
1436,667.0419407758284
1440,667.5553643073861
1444,668.1374259449585
1448,668.8761006768761
1452,669.6209651168224
1456,670.2970203691264
1460,670.9271800190833
1464,671.5143484798983
1468,672.0784579334058
1472,672.6194313645371
1476,673.2998726389221
1480,674.301921993714
1484,675.171334747512
1488,676.869735234683
1492,677.712914148786
1496,678.509719762243
1500,679.2987942852108
1504,680.1903082616159
1508,681.0377227726826
1512,681.8737147197626
1516,682.6982043105348
1520,683.4753826572826
1524,684.2349418640883
1528,686.3719981290567
1532,691.0763825069737
1536,691.8722567375964
1540,692.6401834302981
1544,693.3739742946467
1548,694.004405211085
1552,697.0042218565061
1556,697.5280059005572
1560,698.0985449965858
1564,701.068246236513
1568,701.7918315003253
1572,702.5131185779671
1576,703.1554056970566
1580,703.7668383339021
1584,704.3987718944765
1588,704.9186692701535
1592,705.4688087481645
1596,712.6547652156446
1600,712.7820721498908
1604,713.8973359937143
1608,717.396050350657


==> Simulations/fig3_naive.csv <==
t,combined
0,0.01781236397484487
4,0.06811272517867328
8,0.173866619595046
12,0.2409262716877265
16,0.2744304022006896
20,0.30931493304283797
24,23.389396933554227
28,23.437403831775786
32,23.82068362202469
36,24.36341743727974
40,31.446857383863044
44,32.17465705804662
48,33.32957987862604
52,42.09587533651839
56,42.850283343694684
60,43.58243872645926
64,83.66195414500416
68,84.43394486979234
72,85.21384408902216
76,85.99831570786225
80,96.92033202725692
84,97.4957429440386
88,98.07115386082027
92,98.64656477760195
96,99.14618828061252
100,99.82808336710207
104,100.62575336005968
108,101.47189823809073
112,102.36170445181133
116,103.29804284401314
120,104.28091341469617
124,105.31529278306239
128,106.52068356889032
132,107.87544263000851
136,109.8377448048686
140,111.39142151143419
144,113.02682145595396
148,114.79075936734584
152,117.04582578277761
156,119.7565445181186
160,121.52048242951048
164,123.18801686574828
168,124.82341681026806
172,126.45881675478783
176,128.0942166993076
180,129.70237556450934
184,131.28329335039297
188,132.91869329491277
192,134.63707991297042
196,136.38312875554072
200,139.49813389609585
204,141.16119606512825
208,142.79659600964806
212,144.56452348115252
216,146.33974382896838
220,148.11496417678424
224,150.2866800429838
228,152.0327288855541
232,153.8100756201249
236,155.58742235469566
240,157.3633514980965
244,159.17107743719205
248,160.9795121718726
252,162.85553150421998
256,165.37487853147798
260,167.03469511643289
264,168.48944776831456
268,169.80292439676646
272,171.03669937309076
276,183.5447769582364
280,215.47250711215233
284,216.43387496894994
288,217.3473583250945
292,217.79420736584206
296,223.64637435087099
300,224.06046777337104
304,225.80802825530378
308,226.66616631722434
312,226.84443787705598
316,227.16018751909712
320,229.36499848117546
324,229.9691655275425
328,230.69164784866155
332,234.8505409462015
336,235.4919717787901
340,239.1872170245802
344,240.23637106239227
348,241.28552510020432
352,242.23274833671053
356,244.13778045208062
360,245.18693448989268
364,248.49233790737793
368,250.96560069934452
372,252.0357134752888
376,261.2386377902569
380,262.29936561824906
384,265.3781317414184
388,268.3072114860401
392,270.48067983890326
396,271.7854900113506
400,274.3310672020281
404,275.3802212398402
408,276.311721186097
412,279.5502248157736
416,280.40024364244516
420,281.0860170267258
424,281.6915924946417
428,284.63552052246496
432,288.3899925671908
436,289.3232124410504
440,290.09261011193803
444,293.1891826457211
448,294.71664457046444
452,297.89094876758963
456,302.17800106693903
460,302.78357653485494
464,303.13346542794767
468,303.27386425058336
472,303.3764863550824
476,303.610301720042
480,303.97409578348737
484,304.33788984693274
488,304.72456992983876
492,305.14878030394044
496,306.1225250674855
500,307.40416423403445
504,308.81598005973234
508,316.3074643730715
512,317.8198886279572
516,319.2268494721941
520,324.84441378987555
524,327.28399113584555
528,329.97175767966087
532,331.37386354243677
536,332.77596940521266
540,334.17807526798856
544,335.5714984919916
548,336.93887379967595
552,338.3039457893127
556,339.66210782480664
560,341.0202698603006
564,342.3052634975204
568,343.5658676686488
572,344.82647183977724
576,346.08707601090566
580,347.3476801820341
584,348.7261538942772
588,350.42310905881084
592,352.3224474275972
596,353.8175120920525
600,358.36911061097476
604,366.68918668876125
608,368.220333580705
612,369.7514804726488
616,371.22850402335985
620,372.6448290296835
624,374.0469348924594
628,375.44271765837914
632,376.8128263810835
636,378.16282084584634
640,379.3782282947699
644,380.4328826895546
648,381.4472955379164
652,382.5019499327011
656,383.48096384879864
660,384.4347642720005
664,385.46833122442274
668,386.52848701991843
672,387.56205397234066
676,388.6964973974508
680,391.0028087575816
684,392.2996107221073
688,394.85756234316676
692,396.0732097989811
696,397.26180575189164
700,398.4504017048022
704,399.62685502754675
708,400.76688045979347
712,402.85873666820953
716,405.45081978973917
720,406.53312518538974
724,407.964864191272
728,409.0250199867677
732,410.0851757822634
736,411.0863350076121
740,412.02849766281383
744,412.8553233284479
748,413.64370333089283
752,414.43208333333774
756,415.3947968954973
760,416.45495269099297
764,417.52064588652735
768,419.5851950884728
772,420.6619630840846
776,421.7221188795803
780,422.78781207511474
784,423.7577730268082
788,424.7304386380144
792,427.6264000130443
796,428.79084416641723
800,435.99941926574263
804,437.12202114573654
808,438.1978883554473
812,439.273755565158
816,440.87743478117125
820,442.18036283541414
824,443.6636170639059
828,444.7862189438998
832,445.90882082389373
836,447.03142270388764
840,448.15402458388155
844,449.3667895509999
848,451.5028525342601
852,452.80578058850296
856,468.57584754520246
860,470.1003110978904
864,471.76224168961994
868,475.91482946362805
872,477.57676005535757
876,479.2955094556326
880,481.1205366467019
884,482.5910392184953
888,484.02088269215443
892,485.4100670676792
896,486.799251443204
900,488.8170652221087
904,490.02606601916284
908,491.235066816217
912,492.29067465901005
916,496.0498732273453
920,497.0543500853846
924,498.2122198976851
928,502.58307368565886
932,504.008868196924
936,505.44781897994716
940,506.72220311997506
944,509.6801814723374
948,510.8705952695261
952,513.4060547000188
956,514.7989207832154
960,516.5069493534585
964,517.9722126799974
968,519.7209037081934
972,521.1861670347323
976,522.7854528229402
980,524.5187610728174
984,526.2520693226945
988,527.9853775725717
992,529.7598757142812
996,531.3591615024892
1000,532.7717997419965
1004,534.2370630685353
1008,535.7023263950742
1012,537.1675897216131
1016,538.632853048152
1020,540.0586475594172
1024,541.4712857989244
1028,543.0035603562978
1032,544.736868606175
1036,546.4031656252176
1040,548.3088118965655
1044,550.222036622055
1048,552.1352613475445
1052,554.048486073034
1056,555.9617107985235
1060,557.874935524013
1064,559.7881602495025
1068,568.0362728735081
1072,569.9494975989976
1076,571.8438093416044
1080,573.5200219514418
1084,574.7121540089142
1088,575.8924075340972
1092,577.0183451395103
1096,578.1212026729959
1100,579.2108609594009
1104,580.3005192458058
1108,581.3901775322108
1112,582.4798358186158
1116,583.3588429697247
1120,584.1362272009876
1124,585.7593486273825
1128,586.4054680127574
1132,586.9904354341138
1136,590.331932537503
1140,590.7648088587896
1144,591.2777182278162
1148,592.7712211444941
1152,593.1484539672431
1156,593.4181736904146
1160,593.6175819693327
1164,594.9367662453801
1168,610.1963364814414
1172,615.3274318884419
1176,615.5519873374378
1180,616.0606886291034
1184,617.0342666391082
1188,623.6630392213945
1192,624.6366172313992
1196,625.610195241404
1200,625.9674671030505
1204,628.9163099143402
1208,629.2735817759867
1212,629.887525366426
1216,630.1832491430857
1220,630.4789729197455
1224,630.6604660565561
1228,631.8539276927174
1232,639.7460903811925
1236,639.9275835180031
1240,641.8784878110412
1244,642.0032440030757
1248,643.8781984747159
1252,653.030890389344
1256,656.7514964903769
1260,657.0522278267385
1264,657.4267733335614
1268,657.9301477610848
1272,658.4060148134886
1276,658.7208617765945
1280,658.9854420292498
1284,659.2500222819052
1288,659.8617071743049
1292,660.1262874269603
1296,660.164952134892
1300,660.2139488294983
1304,660.2491695418719
1308,660.3717098681109
1312,660.523356732305
1316,660.7420869051412
1320,661.1083611534174
1324,661.641482635021
1328,662.0897171007205
1332,667.9380762379377
1336,668.4741967507606
1340,668.9745607613468
1344,669.3676552652225
1348,673.7371390534593
1352,674.1162594199947
1356,674.6823129660136
1360,675.8236599408641
1364,676.1899341891403
1368,678.5608364207717
1372,679.7762547017873
1376,680.169349205663
1380,680.5624437095388
1384,680.9555382134146
1388,681.3486327172903
1392,681.8132402256397
1396,682.4301188202289
1400,695.3915505701518
1404,699.8549173775234
1408,700.4717959721127
1412,701.0700354976236
1416,701.6123578158999
1420,702.1546801341763
1424,704.0446592208652
1428,704.8490303843658
1432,705.6608616813586
1436,706.6212832581666
1440,707.6177514154547
1444,708.7054702107514
1448,709.9724872459542
1452,711.2684524523727
1456,712.5184409674735
1460,713.7454411369151
1464,714.9524328734765
1468,716.1594246100378
1472,717.3664163465992
1476,718.7360897407261
1480,720.2269711654278
1484,721.7739993587554
1488,723.5142508381127
1492,725.0234480576455
1496,726.5094857908443
1500,728.0110848298182
1504,729.5593677861168
1508,731.1076507424154
1512,732.6678431224184
1516,734.2399449261256
1520,735.7882278824243
1524,737.3424655505751
1528,739.5578564370742
1532,743.6460925372567
1536,745.1311988876215
1540,746.6116500963294
1544,748.08133725838
1548,749.4711164569137
1552,752.5341252258074
1556,753.8055214827934
1560,755.1471651883728
1564,758.1818302901302
1568,759.6647638360382
1572,761.168932214252
1576,762.6177155323228
1580,764.0593420071591
1584,765.5452506611869
1588,766.9429888936475
1592,768.2398830002644
1596,775.4920100447998
1600,776.449510817037
1604,777.5524402188457
1608,781.1002302182064


==> Simulations/fig3_sw.csv <==
t,combined
0,0.01781236397484487
4,0.06811272517867328
8,0.173866619595046
12,0.2409262716877265
16,0.2744304022006896
20,0.30931493304283797
24,23.389396933554227
28,23.437403831775786
32,23.82068362202469
36,24.36341743727974
40,31.446857383863044
44,32.17465705804662
48,33.32957987862604
52,42.09587533651839
56,42.850283343694684
60,43.58243872645926
64,83.66195414500416
68,84.43394486979234
72,85.21384408902216
76,85.99831570786225
80,96.92033202725692
84,97.4957429440386
88,98.07115386082027
92,98.64656477760195
96,99.14618828061252
100,99.82808336710207
104,100.62575336005968
108,101.47189823809073
112,102.36170445181133
116,103.29804284401314
120,104.28091341469617
124,105.31529278306239
128,106.52068356889032
132,107.87544263000851
136,109.8377448048686
140,111.39142151143419
144,113.02682145595396
148,114.79075936734584
152,117.16749523273938
156,119.94035054557615
160,121.12887754018635
164,122.22100105964248
168,123.57660017844304
172,124.7059029917121
176,125.61392687097641
180,126.41960219383662
184,127.13254443384446
188,127.87813816464364
192,128.6369203012589
196,129.39336310658328
200,132.42121363715472
204,132.85285619429754
208,133.09057793616682
212,133.33206978042375
216,133.52637234235596
220,133.634058253934
224,135.57548065601435
228,135.68612955406488
232,135.73167286896182
236,136.5047792245779
240,136.64530842345897
244,136.81763441803477
248,136.99066920819556
252,137.23128859602315
256,139.550072868201
260,139.69205423427326
264,139.87270152691138
268,140.30527374102982
272,140.8175476072758
276,154.20200068612053
280,186.9503429822378
284,187.65203729447262
288,188.51377428614393
292,190.955259113734
296,199.295534785426
300,200.62749020549626
304,204.8273898418195
308,208.40266372533424
312,211.11707129994429
316,213.20804128980126
320,218.82363183381665
324,221.20585441033944
328,224.29602369774543
332,232.04761432093983
336,234.86198776694943
340,241.2562906427125
344,243.56664108552815
348,246.7320339933692
352,248.844930426318
356,252.85176638612106
360,254.86228828073072
364,260.512281948623
368,263.8680570675299
372,265.3195076477267
376,275.40494428963507
380,276.8470099218798
384,280.4962354333603
388,283.5517168747307
392,285.1024735418788
396,285.58218190386407
400,286.8995005838569
404,287.2261723005499
408,287.5162414142181
412,288.8777986904713
416,289.0769339016118
420,289.52051247150797
424,289.9640910414041
428,291.90948571657316
432,294.9444484400765
436,295.06038260402903
440,295.3401389709534
444,297.9159365834581
448,298.36999452242037
452,300.1804477721296
456,302.6221024864636
460,303.11197621708
464,303.8575365225196
468,304.8125868984162
472,305.93802141180004
476,307.2209908145717
480,308.6045253929403
484,309.89981940264244
488,311.21799943180525
492,312.4107475129932
496,313.9900677444542
500,315.87728237891906
504,317.8094448142585
508,325.1343310935588
512,327.5799752223039
516,329.58919377766824
520,335.30183200942855
524,337.75103295567635
528,340.60966825971184
532,342.8592173303174
536,344.86689866100926
540,346.5336645586035
544,348.0260662011813
548,349.28960484239184
552,350.3558721178261
556,351.3502400898747
560,352.34460806192334
564,353.22781753857305
568,353.96997868949643
572,354.14296072442954
576,354.9805803259879
580,355.1727348766222
584,355.3254080563227
588,357.05367397941205
592,358.77215947387873
596,359.9433132196849
600,364.3119047631435
604,373.66708071992446
608,373.7961217490922
612,373.92516277825996
616,374.0000804661951
620,374.4301754172066
624,374.46490597229825
628,374.4979200666289
632,374.51395053920476
636,374.6933048791086
640,374.78319674813076
644,374.98914652447445
648,375.2353378472411
652,375.4412876235848
656,375.747267344707
660,376.18292659056874
664,376.56568464447014
668,376.9645112859413
672,377.4440501117185
676,377.8563664842172
680,381.79295069072833
684,382.0272956181463
688,384.8251273885928
692,385.2753849195198
696,385.4888948293852
700,385.70240473925054
704,386.4102546575279
708,386.8758462222173
712,389.2273216326069
716,392.08895151560364
720,392.1166025164696
724,393.46238731319175
728,393.5461841362203
732,393.6525395085141
736,393.7115360786612
740,394.0989157916975
744,395.0581185618246
748,395.34846626227903
752,395.70806781689436
756,395.988053213453
760,396.224699382483
764,397.2613590883833
768,399.386316584843
772,399.49814454214163
776,399.6265846995565
780,399.77460574251745
784,399.9902939531106
788,400.1402302218983
792,402.93298598606043
796,403.01512474378274
800,410.1033998519596
804,410.1658459364577
808,410.1815573506726
812,411.1094585657297
816,412.6070264356322
820,413.12157448743017
824,413.81644871347714
828,414.15067059102614
832,414.24261496059773
836,414.30506104509584
840,414.3564323295165
844,414.48689190098423
848,416.50265489309595
852,416.74542715184305
856,433.3336687602234
860,433.91823630915206
864,434.57473168222856
868,438.5958369546876
872,439.13516566642335
876,439.9402497841535
880,441.73147902785126
884,442.12611438993395
888,442.4800906538823
892,442.7700404845548
896,442.90723849816277
900,445.0291989664471
904,445.11559788350735
908,445.2019968005676
912,445.31219029629864
916,449.168545453366
920,449.4669966495696
924,449.792381065761
928,454.35363786439643
932,454.40648455947206
936,454.5378196754841
940,454.9253661271857
944,458.4886685889331
948,458.9601853834738
952,462.9518433319072
956,463.02947982050387
960,464.53381327128295
964,464.6208165977795
968,466.1742381028173
972,466.2503170538314
976,466.7187108939548
980,467.2430183467778
984,468.40764267366035
988,469.1364740654982
992,469.9064953491683
996,470.5013042793371
1000,470.7049417217903
1004,470.9102948906618
1008,470.93660743417763
1012,471.81413695810295
1016,472.0511008444404
1020,472.9143916511616
1024,473.149244641151
1028,473.453219758323
1032,473.73442095341903
1036,473.9354546459226
1040,474.3758375907315
1044,474.823798989682
1048,475.2717603886325
1052,475.51868809507937
1056,475.6986045706916
1060,475.87852104630383
1064,476.05843752191606
1068,484.1029510738077
1072,485.4782130130579
1076,485.9467302443995
1080,486.29424516223105
1084,486.5673764312975
1088,486.85238623265354
1092,488.5420157153153
1096,488.8517964213371
1100,489.1879326461974
1104,489.6975601480006
1108,490.8355340690765
1112,491.4533626935465
1116,492.4837910408562
1120,493.61963153508293
1124,497.4453698966836
1128,498.712475236798
1132,500.0407325409311
1136,505.70715050756337
1140,507.7647256888762
1144,509.16504104533897
1148,513.2716970345787
1152,516.3719514095651
1156,518.7258647052337
1160,520.1680167251594
1164,523.2960024865698
1168,541.6445187593456
1172,549.8163258831557
1176,551.1305396185567
1180,552.728899196627
1184,554.7921354930368
1188,564.3849890008923
1192,566.1797061907891
1196,568.077066416349
1200,569.0804576633705
1204,573.2454368245902
1208,574.187676107593
1212,575.8807088613005
1216,576.6473317342643
1220,577.6729381769635
1224,578.295282630471
1228,580.2238377919866
1232,588.6343143295344
1236,589.015215745263
1240,591.2951595719896
1244,591.3872067719982
1248,593.3206437125964
1252,602.5671549811027
1256,606.6088682007767
1260,607.8831775471429
1264,609.2313010639705
1268,610.7082535014988
1272,612.0036220268178
1276,612.6757408515701
1280,613.297592965872
1284,613.9194450801739
1288,614.4939677105694
1292,615.0542717398846
1296,615.2827731486504
1300,615.4152695908547
1304,615.5615420152915
1308,615.8479651221542
1312,616.1811051231589
1316,616.452973956275
1320,616.6955306634839
1324,616.8584606157133
1328,616.9136005775371
1332,622.7775833004259
1336,623.0129724768872
1340,623.1432701696837
1344,623.2535500933312
1348,628.1082274647905
1352,628.4910685015311
1356,629.0385283014914
1360,630.1612815302834
1364,630.3379257671616
1368,632.7651844939916
1372,633.9893060005579
1376,634.4279532034819
1380,634.8562684197314
1384,635.097716059413
1388,635.3391636990946
1392,635.5514993802869
1396,635.7477134900885
1400,649.2039605327791
1404,653.7071492632624
1408,653.7879073450288
1412,653.8500263577171
1416,654.3875886826056
1420,654.536816497006
1424,656.3960129291295
1428,656.9145706111523
1432,657.4405884266672
1436,658.1151965219973
1440,658.7185701754096
1444,659.4131944668306
1448,660.2871169981574
1452,661.1899877007002
1456,662.046881711925
1460,662.880787377491
1464,663.6946846101764
1468,664.38112281571
1472,664.971235957682
1476,665.7240307572197
1480,666.7316697932766
1484,667.661819392015
1488,669.3824141747878
1492,670.3492890760446
1496,671.2930044909673
1500,672.0951688511343
1504,672.9581705394962
1508,673.660478510555
1512,674.2482337869232
1516,674.8238674333422
1520,675.2318006995257
1524,675.4990128995933
1528,677.5391446575385
1532,682.6090389450128
1536,682.8871535588163
1540,683.1606130309628
1544,683.4233084564521
1548,683.5860874855442
1552,686.7561893878708
1556,686.9943901451285
1560,687.441079925198
1564,690.472831759426
1568,690.5516376571297
1572,690.5697683021447
1576,690.6387664197297
1580,690.7454229011919
1584,690.8077972034627
1588,690.976206062857
1592,691.9136947977603
1596,699.7132732039966
1600,700.3159648117623
1604,702.5477971585624
1608,706.0537779155587


==> Simulations/m3_QT.csv <==
t,QT_hp,QT_global
0,0.0,0.0
20,8.306040909784992,8.57604090978499
40,11.12494775473183,11.601117993470126
60,13.866426505826022,15.694865967696785
80,14.438005728549651,18.06453137745217
100,16.622721731770863,23.972457305907923
120,18.213025327698343,28.018280060665763
140,19.311117118238208,30.695109371635738
160,20.53880333789286,32.58641360389167
180,21.26186343399226,34.50520093086972
200,21.970360483423423,36.07361130314008
220,22.079886830959317,36.94727602837989
240,22.41587081469543,37.38593860790944
260,23.106620410466608,40.20581609142974
280,24.125646987584815,42.77226371931356
300,24.922942354043034,43.897765944321634
321,26.33227688585282,46.22495777152527
341,26.81192398017034,47.873178322009075
361,28.772998487549792,50.15632852940455
381,30.490600479979527,52.793060657622185
401,32.30393394827036,55.31986224459564
421,34.23358036412148,56.804112065060316
441,36.11412361830445,58.458812751712344
461,36.86584366700197,59.492721925845245
481,37.7820142524511,60.48419799544444
501,38.37479351211954,61.203262899260054
521,38.684997230989296,62.29690969744652
541,39.82531013849891,63.0479257613714
561,40.88776512385842,63.43994565148865
581,41.800511489758435,64.80950448591045
601,42.70489743383422,65.17767538928084
621,43.413660023856835,65.88080180798133
642,44.675076733346486,66.98416293337061
662,46.55040766746037,67.35806029645488
682,48.56119170788748,68.52194373383551
702,49.45518723095556,69.03457008075955
722,49.64201631453617,69.61098935005288
742,51.19919812764276,70.83381062592339
762,52.875255658713726,71.72418302313086
782,54.56996412118184,71.84148819442898
802,55.258310983835024,73.68630229557989
822,56.121215382307454,75.32991428612074
842,56.787570918000405,76.65259704780635
862,57.38834915822441,77.26752383794357
882,57.92593115207915,80.27858613693274
902,59.137629859683955,81.32765489083515
922,60.04322439350292,82.78967614622351
942,60.68200914979941,84.84352940588983
963,61.722997218530665,86.63246757163199
983,63.45261790990587,88.04606909263508
1003,65.44975391295523,90.4319663762164
1023,67.07272254383952,92.06570877873487
1043,67.84439486447333,92.59693564378317
1063,70.55472170221084,93.95241958509777
1083,71.20659145407505,95.40654551151113
1103,71.90818835146624,97.48604163972712
1123,73.82167086861952,98.74898441791227
1143,74.86765953806183,101.10531556136998
1163,75.7323122317359,103.40109864081786
1183,77.41373598467328,104.83324873500742
1203,79.04874407109996,106.6163289848432
1223,80.78685630228027,108.17397567125307
1243,82.62076700351598,110.60559757372302
1264,83.01296738168065,111.56900660396164
1284,83.10923278197959,112.07234826538475
1304,83.4265883634256,114.45437642823448
1324,83.87483096350903,115.71205068792372
1344,85.52838405243095,117.5560293953744
1364,86.7454984174774,120.02982496292066
1384,88.09623647716595,120.68106752743765
1404,88.96480758296663,122.72011620292892
1424,89.52669733988935,123.86924556260003
1444,89.73420124042484,125.06960036348445
1464,91.09814821939825,125.89823227590914
1484,91.61356710764359,127.30420027109726
1504,93.121895219942,128.63261515461937
1524,94.05022429402693,128.95445424861146
1544,94.91492031818825,129.37097378214375
1564,96.21887798863573,130.20773226578402
1585,97.10747186612859,132.2986875897079
1605,97.75412521146384,133.29923937045896
1625,99.01288399241525,134.23345387716716
1645,99.90947903221127,136.9042508980688
1665,101.39086091880507,138.13017129243175
1685,101.80170025919774,139.86517034852153
1705,103.2458512556378,140.48055735546546
1725,104.79898491094403,143.36108339050287
1745,105.4503795063571,145.50041962090646
1765,105.91665907846311,147.65409924210257
1785,106.76342458199547,149.46496054253404
1805,107.85287400995114,152.28140000050863
1825,109.17307422440881,154.69751108527504
1845,110.5384523019213,155.74320766019105
1865,110.758409564103,157.92920586785723
1885,112.11504210972117,160.05953278536379
1906,113.03231083101451,162.22838942141357
1926,114.42461359504689,164.6656648773849
1946,115.80337953036896,166.29953336455557
1966,118.06660515416439,169.4464097873524
1986,119.34316812810677,171.99779358424172
2006,120.50716156289018,173.80974872871442
2026,121.64016727309533,176.95775443891858
2046,123.59230427808308,180.3859522261049
2066,125.0376317484653,181.58525232239094
2086,125.69455493301467,183.4303014998439
2106,126.59916654876058,186.01095753792248
2126,127.62725560189654,187.25638016048728
2146,128.96240352870458,188.68529465990136
2166,130.55389168796674,190.06092422138505
2186,131.2220220113742,191.47339704187465
2206,132.03849073834382,195.04704054974758
2227,133.13213374327302,195.85946553107556
2247,134.29820955384548,197.3844719526277
2267,135.7215259846392,198.68404020672122
2287,136.62661262047988,200.26328583651676
2307,136.88581788351064,201.15786373832015
2327,137.71008251503778,202.69378808997567
2347,138.59370976360526,203.62935427158348
2367,139.66372601284485,205.78010812270153
2387,140.5898301766889,207.23074381580247
2407,141.5118715855055,208.19137594919727
2427,142.97488681775167,209.40015370742304
2447,144.04789813053156,210.6713123864576
2467,145.94826835492842,211.99095707375693
2487,147.1233779721387,213.11243156618156
2507,148.6419062771642,214.9887720856383
2528,150.42719188100597,217.02025786501383
2548,151.55532183211335,218.46556018346791
2568,152.6524346155035,220.12414212923986
2588,154.15982890353132,220.80437250788876
2608,156.35737988925916,221.8154839606854
2628,158.19141792563494,223.01634247258917
2648,158.8793192536539,224.13590375735058
2668,159.4043201286302,226.4710522990001
2688,160.81396764539434,227.5331507150062
2708,162.1287977659696,228.60294551582408
2728,163.86722528714967,230.74448862511483
2748,166.60806730045047,232.45308833288107
2768,167.55527012722632,234.7465442477029
2788,169.86036336631213,236.9075889141043
2808,171.24731068435202,239.19431620853362
2828,171.68527386385668,240.28780759797033
2849,172.4720379251258,241.89424207239716
2869,173.17245561899284,243.63388052397323
2889,174.23893574011578,244.40024687119248
2909,175.20123020658275,244.84288116469105
2929,177.57321851964824,245.54361535960456
2949,178.30730105550694,246.11843300029275
2969,178.94054618702776,247.25025240456964
2989,179.55791885167574,248.62719940532392
3009,179.80162629881622,249.1925069638235
3029,180.49992399672334,250.6038110622838
3049,180.889882767439,251.1404084821836
3069,182.3584480405772,252.97233343134639
3089,184.1753956580636,255.70667608930754
3109,186.61368699311788,258.72028203655657
3129,188.06120448938134,260.9649745564444
3149,190.24982485415867,262.96798482104083
3170,192.4521994162261,264.7082008840994
3190,193.28099181547321,266.99538258143275
3210,194.0465173332101,267.0068640171768
3230,195.00229764527563,269.8625478863018
3250,195.8817374294305,272.2162433283102
3270,196.97210574763164,273.21141700685996
3290,197.65472739467873,275.7808428262406
3310,199.73348579665804,277.0923243838543
3330,201.57760043551977,279.24556415689835
3350,202.68980253270405,281.51053284994373
3370,203.28880392176637,285.1229808015266
3390,205.08108361929547,285.72524943776546
3410,207.04559242632828,287.2188182679794
3430,209.12138947932766,288.47164843824413
3450,210.31385123777505,289.6079488093562
3470,211.78271327395964,290.85608527300576
3491,214.29155025929725,291.89609596152013
3511,214.73990377131054,292.7432421516669
3531,214.98198592946537,293.7369878118672
3551,215.86580536045673,295.2927586776839
3571,216.95402185836622,296.32692416879814
3591,218.04767641706383,297.42851370394516
3611,219.1843872479745,299.5393961964284
3631,220.65711108591876,301.8062899003581
3651,220.6646113977531,302.75112726115435
3671,221.2730043993421,303.0629378614691
3691,222.52233929610432,304.032735713124
3711,223.44832626127706,304.60557905337555
3731,225.0710992195487,306.6147239316036
3751,226.00516650497406,308.96369991186634
3771,226.949024970828,309.57908749622624
3792,228.24007692440816,310.80938462031236
3812,229.04578435664354,312.59378859215246
3832,229.859729456412,314.169358333483
3852,230.99269274328958,315.6454680782077
3872,232.52254150810433,318.7479742378392
3892,233.6942231082257,319.6581854525128
3912,234.52678368977715,321.06399983105587
3932,235.3153375961553,322.5658603602053
3952,236.75099780026068,324.1485532043047
3972,238.76082283993796,325.54245861481627
3992,240.70092224962067,327.34763908710744
4012,242.9221275916128,328.70369131368375
4032,244.92293163503433,329.83808198514356
4052,245.89831339260354,331.152876210636
4072,247.51503954239598,332.43579192233904
4092,248.63616128003687,333.7285226213825
4113,250.37162432136233,335.0940515800851
4133,251.8552557119085,335.5146085436652
4153,252.43617755382542,336.13449045399267
4173,252.68256857194547,337.4894743464162
4193,254.4271301332482,338.6816051404426
4213,255.72795785501674,339.87618225173753
4233,257.10003668550314,340.9296361551797
4253,258.6049711489552,342.49693477227703
4273,260.09504192866683,344.02883698001943
4293,260.78214326547914,345.3291777336918
4313,262.1637199942637,346.1268393954027
4333,263.59321294645787,348.2253305214087
4353,266.9920276901904,350.4315651975831
4373,269.65788794706424,351.74647102456544
4393,272.9976792384508,354.55278397311827
4413,275.36280929136444,355.8576388829122
4434,278.04859878115496,357.9852358064919
4454,279.8598473915377,360.0074335588725
4474,281.95664587796506,361.6658719506714
4494,283.70700856828455,363.22528086647685
4514,285.1346347401654,366.2862097389622
4534,286.30451974351257,367.20908311950933
4554,286.528980939651,368.80102565061736
4574,287.9663324988597,370.0624514361197
4594,288.5443463903397,372.79278885284634
4614,289.87924483527803,373.69405628761575
4634,290.3450318344002,375.5763363421627
4654,291.1080468220497,377.0520433546297
4674,291.927425743578,377.9469866195579
4694,292.5467233387405,378.56279791520734
4714,293.70543704965525,379.49989655636966
4734,295.1352593341895,381.37172292028436
4755,295.3950286780255,382.24580447600164
4775,296.68394984299835,382.6407132835084
4795,297.1053701160163,383.6362818166785
4815,298.8858590706974,385.15831001317724
4835,299.73118327856315,386.8533638904303
4855,302.6399550025822,389.3353888360118
4875,303.41885994481106,390.6262418479996
4895,303.7685073251449,392.2274326585713
4915,305.13666086880477,394.5688227901194
4935,306.4648340104987,396.37672537140804
4955,308.23724540286327,398.5714380522485
4975,309.7821786562456,400.0068545476532
4995,311.95503125888735,400.3160931174243
5015,313.0234501472812,401.95661145834043
5035,314.3252170170812,404.1586298435847
5056,316.20538436664054,405.61938322708386
5076,318.0339573429272,407.47295888447997
5096,318.74715700089564,409.3189801786918
5116,319.69579025508847,411.5872817123614
5136,320.26433149439936,413.77335724902935
5156,322.80508366188195,415.4470737233291
5176,326.72480258378937,417.21903431690936
5196,329.73716623138773,418.53775756629153
5216,330.8367800861984,419.18991085324194
5236,331.94667339782563,420.7765317718148
5256,332.92025436604547,423.25410730566387
5276,333.46625545622567,423.80543272310155
5296,334.125809662396,426.2236276110337
5316,335.92247688844213,427.5367878905858
5336,336.95709990923746,428.7117480350751
5356,339.0832419306699,428.9418559647574
5377,340.7381053876864,430.4413367820658
5397,343.35452899758553,432.8789372756497
5417,345.5298838800292,435.2452104020145
5437,347.1725787670285,438.3580830188032
5457,348.5543032200291,440.0629726739335
5477,351.0591346795543,441.48591871433166
5497,351.6578191626816,442.68634376057196
5517,352.5086726139688,443.8390509177354
5537,354.9716309687326,445.4620350019702
5557,356.9000367064212,446.76016211843745
5577,358.69842132306934,448.3515153389271
5597,359.229873037904,449.5989028337379
5617,360.5582642177945,450.7297093055885
5637,361.66078526655383,451.34165633917166
5657,363.1392583572571,452.44519258573
5677,365.4693917199501,455.22570078836856
5698,367.1904902500043,457.3501344025153
5718,368.8096006545227,459.0164638738638
5738,369.3704019258364,459.8760837475537
5758,369.83909156587987,461.5248983907962
5778,371.0129795226106,462.61554668951584
5798,371.35671183987614,464.41837839045553
5818,371.7895193054078,465.51696061395944
5838,373.2346149340017,466.33949438362544
5858,374.1451742101718,467.75367784821486
5878,376.5029494615016,469.14023108604425
5898,377.74714640227677,470.3372883397486
5918,378.5985434100472,471.7391434497021
5938,379.48661132563103,473.42983498718564
5958,380.2779328946592,475.48978075711835
5978,382.0562811850729,476.23589992524825
5999,383.1330350869696,480.7794844447036


==> Simulations/m3_RT.csv <==
t,RT_hp,RT_global
0,0.11131376639277346,0.11131376639277346
20,17.697087067324098,19.227087067324096
40,28.684086448282148,36.937491601690034
60,44.577453017406185,61.963363662087126
80,58.12143834792921,88.42234899261015
100,68.88488916419404,109.45721965934413
120,77.22197262040228,129.5303414332132
140,87.67975683052568,155.27060068419695
160,96.26138625942677,174.75446613830084
180,103.48587679867909,198.42041113931066
200,111.56519963618958,220.24456062249982
220,119.44559451297242,247.52823225469075
240,128.18852828648974,271.5265232197952
260,134.25847587368648,288.7797265824906
280,143.4382895762574,313.3543823865931
300,151.31625233213697,341.6887588595729
321,157.60334656145486,360.50656767967905
341,164.69970121179716,386.76506924235446
361,170.55737266656314,401.19189209715296
381,177.93764618302666,425.9104258851927
401,183.71762558435168,446.2173415238835
421,189.873343357006,469.73226610576546
441,195.6219471447805,485.4291847584787
461,202.05125520680295,511.42287107137264
481,206.78201368727684,542.9792405201475
501,214.63116943150075,570.3059675526666
521,218.204456233656,590.996140513456
541,223.08409350946485,617.5721841020963
561,228.76565187001978,644.4878722721676
581,233.57698506099723,663.2128304001894
601,238.38956718644562,692.4529824442278
621,244.30322113622353,721.3553640513622
642,250.71718664944493,745.943218396384
662,258.1396347980517,772.6877994029326
682,263.2870775220362,794.766440920825
702,268.5755033547079,822.3171284012097
722,276.0030518491199,849.0738572670485
742,283.20458340933584,870.531667752793
762,288.6513825536545,896.3570966293856
782,296.7848736316204,930.4857811250129
802,302.01407654818394,957.6529185185732
822,308.0204186260117,988.0206757805389
842,314.511225108179,1012.2491367146926
862,321.27812350263713,1035.2193322089784
882,327.46105476698835,1054.9992240836002
902,333.97787230505423,1080.1157817142623
922,340.83760256389655,1105.8133654162457
942,346.5610583815419,1128.7919582406323
963,350.7282301919803,1151.0650302450938
983,357.3820702426343,1180.7618319550052
1003,362.81488613692727,1203.8721704103634
1023,368.7035806457505,1224.907412462457
1043,374.47809988445977,1249.3510407899971
1063,380.4167801344314,1268.6300352471244
1083,387.1610895576486,1294.0288570194416
1103,392.6724566956043,1315.6210226190485
1123,399.851359460613,1338.7738459061227
1143,406.7546538210792,1357.9478252146216
1163,411.40752840559304,1379.0379605706846
1183,416.2532578258435,1402.660142673441
1203,422.1974499051373,1425.975479079555
1223,428.54126294956654,1454.8833610344454
1243,433.72747533017156,1469.914995817521
1264,440.14168849096995,1493.1516262824691
1284,447.7304922572706,1524.1295825710204
1304,453.79982640819054,1545.4282618847494
1324,460.2606790449529,1571.0079778407255
1344,465.0798967966635,1592.7080468294957
1364,469.58815182554343,1619.1046642633771
1384,476.05426678745056,1647.7217882349435
1404,480.87941012003097,1671.1378867069075
1424,486.54483377819474,1695.9277895705702
1444,491.48191419067484,1722.300571783751
1464,499.4134378161566,1747.4614652761377
1484,506.9624679384235,1771.4415936122923
1504,512.4388610093422,1786.6831602256607
1524,517.6021359705453,1811.2834552266806
1544,526.9461936015041,1839.5811598763835
1564,531.7101088055517,1863.5856767068194
1585,537.9311734803496,1886.8364642744818
1605,544.6550307653449,1910.4681184303106
1625,553.2815001386829,1941.8954992551655
1645,560.137845994498,1962.925249073194
1665,567.277908069953,1987.1543881641899
1685,573.6670973225769,2012.9918968482107
1705,580.423701751987,2042.6159732986307
1725,588.1726098390028,2066.1696661451124
1745,596.2783412099066,2087.2512807860003
1765,600.9471318095364,2112.819871483812
1785,606.8208558203931,2139.4217870884704
1805,614.0007243372484,2159.0056356653663
1825,619.7309840434801,2176.7527171122188
1845,624.8503067351224,2198.457676798671
1865,630.847232077029,2224.5366840315496
1885,636.5592033131478,2246.471044011448
1906,641.9722616213766,2273.282278149193
1926,646.3820263799578,2298.7319882916554
1946,650.7291368690338,2317.739303884431
1966,656.0252786839983,2331.8277472974028
1986,663.2206270019473,2354.622737261249
2006,668.0651776314957,2380.2382113101776
2026,674.9926848314494,2406.1207185101334
2046,681.5271259328041,2430.332281175888
2066,687.3633758750492,2459.5764763699435
2086,693.3969184192111,2482.611270899915
2106,697.381829027784,2507.048270353157
2126,701.5366095809853,2531.0377180452197
2146,706.4694524124551,2559.283094021905
2166,711.1472730211117,2570.729197435008
2186,716.0998332534178,2593.4454426614834
2206,721.2542182597158,2615.389177229592
2227,726.8865163037385,2646.5990392264157
2247,732.6337504245331,2669.589134569174
2267,737.6891872574156,2687.1720750486593
2287,741.6773067194046,2709.208512498561
2307,748.2425654724967,2740.969516529202
2327,754.6005431909797,2769.1758136879466
2347,760.9296582968005,2798.3088066598525
2367,764.629991126093,2818.7206146929057
2387,768.0586107680389,2844.523297393368
2407,773.2488400170719,2868.915708091561
2427,781.1177591247058,2893.726152251158
2447,788.5218054948564,2913.951493353822
2467,792.9517907246461,2940.2200275094206
2487,798.7731810291232,2971.1591475643304
2507,806.0098128799967,2990.4864038440696
2528,812.2255744804608,3015.354565795606
2548,818.7954313254005,3032.633767375243
2568,826.7127726695014,3053.5240470441113
2588,835.901539860514,3080.5584864163707
2608,843.0424262507078,3107.001493740706
2628,848.6930524247567,3125.9357608658142
2648,853.4757522619118,3149.9317806164577
2668,859.0330150779547,3173.9843387658525
2688,864.5508728207491,3201.657098307135
2708,871.565377957624,3228.2065328045
2728,878.1124654032653,3256.0848514263666
2748,884.58026996601,3283.6131713780464
2768,893.5502928381081,3307.750700426241
2788,900.5412967962377,3328.3786072390067
2808,906.1867490061826,3346.848619401734
2828,910.9598990186846,3372.6078258341036
2849,919.1835595674811,3394.6758272092206
2869,925.471998740175,3415.767707897337
2889,933.4298167631136,3439.725298372474
2909,940.7671845159738,3471.2483457794015
2929,946.2354342857965,3498.499087312925
2949,953.1238360937898,3525.593959330581
2969,958.2196929572785,3546.8619647395867
2989,965.8679661367837,3571.15438659131
3009,975.5930685641102,3593.8476892413587
3029,982.7059615890296,3623.0115950673894
3049,992.686467388465,3653.8603781651973
3069,998.1067405306808,3677.9823706594666
3089,1001.5087681121913,3703.819188321933
3109,1007.4194708941645,3721.4055203282996
3129,1013.8240261915354,3745.354425672924
3149,1018.059830826749,3762.74401010778
3170,1026.9323282639255,3777.8421905469454
3190,1033.6790802326577,3802.4807211118555
3210,1040.156742064981,3829.175294780198
3230,1045.572430952523,3849.065790781864
3250,1051.3492212018293,3870.341092346882
3270,1059.1939030445712,3896.495384910326
3290,1063.879003635655,3919.704093846081
3310,1072.5903259534696,3942.0558624751693
3330,1079.9106132356371,3964.594400025707
3350,1086.0216293526732,3989.8859493344703
3370,1090.8941743813086,4010.535387488151
3390,1096.8783900668195,4045.214581051088
3410,1102.831619172517,4064.075930203153
3430,1110.8638103122553,4088.2121875774264
3450,1117.4218731090032,4116.932927599511
3470,1122.9028585851374,4138.597461930581
3491,1129.2112235372645,4174.213174289068
3511,1135.1050135353805,4202.254549643458
3531,1141.3114456264555,4228.7143087386285
3551,1147.5758765008065,4247.472642482637
3571,1153.5492370672848,4272.83790103553
3591,1159.6366024067274,4297.091136327879
3611,1164.9881767760462,4318.741054020347
3631,1170.0341875025586,4341.375404478835
3651,1174.503101958977,4362.968993033182
3671,1180.5456149463116,4386.643341217976
3691,1186.904606209905,4416.068258391361
3711,1193.7121172393938,4435.06948217101
3731,1200.6882521045234,4455.3683608760575
3751,1205.8322161551364,4479.417142316352
3771,1214.5587283107209,4507.4367127089545
3792,1222.467430173911,4542.888904913166
3812,1228.7080745644525,4562.711942382924
3832,1234.1866997871257,4588.138816888726
3852,1240.5935952904442,4610.432005307745
3872,1247.370098931163,4625.578823738102
3892,1252.4518141195042,4650.337598155554
3912,1256.995143328124,4680.177434958164
3932,1263.5683646364776,4708.977269512065
3952,1269.3391254912242,4732.617095646806
3972,1273.748066279747,4757.969197177003
3992,1280.6181477530247,4778.594440775503
4012,1284.243352898856,4792.939339690509
4032,1290.3916689818573,4817.829829029592
4052,1297.9747394539818,4842.99172443757
4072,1303.6166261609144,4860.690990268329
4092,1307.9980168977902,4879.865598928018
4113,1314.6399727462872,4904.927686611275
4133,1321.846242804025,4931.507807815087
4153,1326.6953623050263,4956.834847452917
4173,1332.2139609628407,4986.020631859346
4193,1337.025977715621,5009.277787077581
4213,1342.6146159247487,5034.853924065768
4233,1348.0963386459239,5067.923396932863
4253,1356.4444103725239,5091.9711969667605
4273,1363.6797717932304,5117.615221243535
4293,1373.4067377738875,5142.418666057921
4313,1380.7204525069483,5167.414550656841
4333,1388.4586476838792,5195.340742181403
4353,1393.48459806526,5218.981532427675
4373,1403.4578186018723,5240.227844104511
4393,1411.2328572169474,5262.485926033925
4413,1418.5196793843304,5290.977197915077
4434,1426.3414531664673,5312.137586564802
4454,1433.9150348230153,5334.733066505352
4474,1438.9995843044242,5359.040895797512
4494,1448.8197117471843,5381.479115691254
4514,1454.0433901659128,5400.444399511198
4534,1459.6036508842228,5420.660636983915
4554,1464.3449668819587,5447.386915651596
4574,1472.251055360751,5474.741152582979
4594,1478.092323562143,5494.08706783487
4614,1483.7845847635615,5521.23706701596
4634,1488.6515437647447,5544.362012128001
4654,1493.9053296557986,5568.891182068698
4674,1500.0972381735435,5595.3592192732485
4694,1506.7481572853212,5618.128165786008
4714,1513.4855065280126,5644.672284889204
4734,1519.6645806176748,5670.3353671376335
4755,1526.2900759088243,5706.389486852555
4775,1532.4950230034488,5742.131409232252
4795,1539.0596983891546,5764.69438113827
4815,1545.203303946758,5784.696065179517
4835,1549.450695543299,5809.49291611484
4855,1555.9161075815127,5826.179834596184
4875,1562.3022792679012,5859.939902422098
4895,1568.3295581270756,5890.145268141754
4915,1573.3823007873946,5911.244483977859
4935,1578.639511365952,5926.911153435614
4955,1583.9150213127773,5947.606265959401
4975,1588.919703592922,5971.616914723599
4995,1595.1109366230992,5999.105919688044
5015,1601.3021229027586,6018.366304872757
5035,1608.4882742489503,6041.377959249842
5056,1614.511139169823,6061.881996238603
5076,1621.97216116274,6083.81802359375
5096,1626.6710048562172,6104.482510559721
5116,1631.939734107424,6126.090576369889
5136,1636.2811820113666,6151.017092868555
5156,1643.0560772172419,6173.282916688075
5176,1650.084512468164,6194.065835282349
5196,1656.33742792486,6217.5314699426235
5216,1661.4926022990644,6242.416723181116
5236,1667.9634041213956,6271.215980217346
5256,1671.9300637081146,6292.6406289353345
5276,1677.8207991186723,6323.567013000416
5296,1683.0976791904923,6350.236174435768
5316,1688.9710246511668,6384.192506003463
5336,1695.206252784137,6413.483408383831
5356,1699.8664446147247,6442.2515320309285
5377,1704.7855780605935,6470.64990019739
5397,1710.384280473863,6493.315956378038
5417,1715.7648919372994,6517.378404329326
5437,1720.9310115811807,6538.2348794327945
5457,1727.048453255256,6555.673651511137
5477,1731.82668478111,6581.213112198747
5497,1736.901138352865,6604.191046896737
5517,1741.595177353809,6620.1637933094435
5537,1746.290125424988,6642.953792839571
5557,1751.977668689428,6670.905778861579
5577,1757.1061224975367,6689.370169877378
5597,1761.935310581121,6717.406229520922
5617,1767.7804951286862,6743.206244652414
5637,1775.1935555364869,6771.2881570298705
5657,1782.2453950122751,6795.465122817381
5677,1787.7368453677266,6814.657322852731
5698,1793.8321811682624,6835.71932882146
5718,1800.2313419598827,6860.762927746749
5738,1806.591649641051,6893.0708726326775
5758,1812.1224243973986,6915.4868973954335
5778,1817.5328165410065,6942.73081022303
5798,1823.3824552251726,6974.6236476745535
5818,1829.7620863996178,7000.634828364952
5838,1835.1458753265874,7024.748493574078
5858,1841.1795108038668,7048.539377428201
5878,1847.7761758460545,7074.718598443398
5898,1853.3524105239192,7103.550553747131
5918,1859.6108434080668,7131.234902835652
5938,1863.5408591546443,7156.470165826039
5958,1869.0244284679982,7178.290983541211
5978,1877.8502069067422,7204.0023037353985
5999,1882.0377321712717,7227.453490235055


==> Simulations/m3_covbybin.csv <==
x,cov_hp,cov_global
0.05,0.8953488372093024,0.8887043189368771
0.15000000000000002,0.8901830282861897,0.9018302828618968
0.25,0.8896434634974533,0.8998302207130731
0.35000000000000003,0.8916666666666667,0.8783333333333333
0.45,0.8983050847457628,0.8864406779661017
0.55,0.905448717948718,0.9150641025641025
0.6500000000000001,0.9078260869565218,0.888695652173913
0.75,0.9087893864013267,0.9071310116086235
0.8500000000000001,0.9036544850498339,0.8953488372093024
0.95,0.9006514657980456,0.9022801302931596


==> Simulations/m3_heat_global.csv <==
x,t,val
0.05,250.0,0.09999999999999998
0.15,250.0,-0.0320754716981132
0.25,250.0,-0.31379310344827593
0.35,250.0,-0.43846153846153846
0.45,250.0,-0.19166666666666665
0.55,250.0,0.09999999999999998
0.65,250.0,0.09999999999999998
0.75,250.0,0.09999999999999998
0.85,250.0,0.09999999999999998
0.95,250.0,0.09999999999999998
0.05,750.0,0.09999999999999998
0.15,750.0,0.09999999999999998
0.25,750.0,0.09999999999999998
0.35,750.0,0.016666666666666607
0.45,750.0,-0.3772727272727273
0.55,750.0,-0.24883720930232556
0.65,750.0,-0.09999999999999998
0.75,750.0,0.09999999999999998
0.85,750.0,0.09999999999999998
0.95,750.0,0.09999999999999998
0.05,1250.0,0.09999999999999998
0.15,1250.0,0.09999999999999998
0.25,1250.0,0.09999999999999998
0.35,1250.0,0.09999999999999998
0.45,1250.0,0.06428571428571428
0.55,1250.0,-0.0320754716981132
0.65,1250.0,-0.3615384615384616
0.75,1250.0,-0.20769230769230773
0.85,1250.0,0.034782608695652195
0.95,1250.0,0.09999999999999998
0.05,1750.0,0.07999999999999996
0.15,1750.0,0.09999999999999998
0.25,1750.0,0.09999999999999998
0.35,1750.0,0.09999999999999998
0.45,1750.0,0.09999999999999998
0.55,1750.0,0.09999999999999998
0.65,1750.0,0.052380952380952306
0.75,1750.0,-0.08918918918918917
0.85,1750.0,-0.4
0.95,1750.0,-0.11739130434782608
0.05,2250.0,-0.31818181818181823
0.15,2250.0,0.04339622641509433
0.25,2250.0,0.09999999999999998
0.35,2250.0,0.09999999999999998
0.45,2250.0,0.09999999999999998
0.55,2250.0,0.09999999999999998
0.65,2250.0,0.09999999999999998
0.75,2250.0,0.09999999999999998
0.85,2250.0,-0.011111111111111183
0.95,2250.0,-0.34897959183673477
0.05,2750.0,-0.10967741935483877
0.15,2750.0,-0.23898305084745763
0.25,2750.0,-0.17659574468085104
0.35,2750.0,0.018918918918918948
0.45,2750.0,0.09999999999999998
0.55,2750.0,0.09999999999999998
0.65,2750.0,0.09999999999999998
0.75,2750.0,0.09999999999999998
0.85,2750.0,0.09999999999999998
0.95,2750.0,0.0787234042553191
0.05,3250.0,0.09999999999999998
0.15,3250.0,0.09999999999999998
0.25,3250.0,-0.14390243902439026
0.35,3250.0,-0.4636363636363637
0.45,3250.0,-0.15000000000000002
0.55,3250.0,0.07826086956521738
0.65,3250.0,0.09999999999999998
0.75,3250.0,0.09999999999999998
0.85,3250.0,0.09999999999999998
0.95,3250.0,0.09999999999999998
0.05,3750.0,0.09999999999999998
0.15,3750.0,0.09999999999999998
0.25,3750.0,0.09999999999999998
0.35,3750.0,0.054545454545454564
0.45,3750.0,-0.3090909090909091
0.55,3750.0,-0.2333333333333334
0.65,3750.0,-0.035593220338983045
0.75,3750.0,0.09999999999999998
0.85,3750.0,0.09999999999999998
0.95,3750.0,0.09999999999999998
0.05,4250.0,0.09999999999999998
0.15,4250.0,0.09999999999999998
0.25,4250.0,0.09999999999999998
0.35,4250.0,0.09999999999999998
0.45,4250.0,0.08039215686274503
0.55,4250.0,-0.08032786885245902
0.65,4250.0,-0.4
0.75,4250.0,-0.1777777777777778
0.85,4250.0,0.023076923076923106
0.95,4250.0,0.09999999999999998
0.05,4750.0,0.07674418604651156
0.15,4750.0,0.09999999999999998
0.25,4750.0,0.09999999999999998
0.35,4750.0,0.09999999999999998
0.45,4750.0,0.09999999999999998
0.55,4750.0,0.09999999999999998
0.65,4750.0,0.031818181818181746
0.75,4750.0,-0.16865671641791047
0.85,4750.0,-0.3313725490196079
0.95,4750.0,-0.014285714285714346
0.05,5250.0,-0.32000000000000006
0.15,5250.0,-0.02765957446808509
0.25,5250.0,0.09999999999999998
0.35,5250.0,0.09999999999999998
0.45,5250.0,0.09999999999999998
0.55,5250.0,0.09999999999999998
0.65,5250.0,0.09999999999999998
0.75,5250.0,0.09999999999999998
0.85,5250.0,-0.015384615384615441
0.95,5250.0,-0.33999999999999997
0.05,5750.0,-0.06000000000000005
0.15,5750.0,-0.42272727272727273
0.25,5750.0,-0.2333333333333334
0.35,5750.0,0.014893617021276562
0.45,5750.0,0.09999999999999998
0.55,5750.0,0.09999999999999998
0.65,5750.0,0.09999999999999998
0.75,5750.0,0.09999999999999998
0.85,5750.0,0.09999999999999998
0.95,5750.0,0.08507462686567158


==> Simulations/m3_heat_hp.csv <==
x,t,val
0.05,250.0,0.03749999999999998
0.15,250.0,-0.0320754716981132
0.25,250.0,-0.07241379310344831
0.35,250.0,-0.11153846153846159
0.45,250.0,-0.12916666666666665
0.55,250.0,-0.07391304347826089
0.65,250.0,0.0019607843137254832
0.75,250.0,0.034782608695652195
0.85,250.0,0.09999999999999998
0.95,250.0,0.09999999999999998
0.05,750.0,0.09999999999999998
0.15,750.0,0.09999999999999998
0.25,750.0,0.09999999999999998
0.35,750.0,0.06666666666666665
0.45,750.0,0.009090909090909038
0.55,750.0,-0.03953488372093028
0.65,750.0,-0.15000000000000002
0.75,750.0,-0.056862745098039236
0.85,750.0,-0.06949152542372883
0.95,750.0,-0.01864406779661021
0.05,1250.0,-0.09148936170212774
0.15,1250.0,0.033333333333333326
0.25,1250.0,0.09999999999999998
0.35,1250.0,0.07999999999999996
0.45,1250.0,0.08214285714285707
0.55,1250.0,0.024528301886792447
0.65,1250.0,0.0038461538461538325
0.75,1250.0,-0.09230769230769231
0.85,1250.0,-0.11739130434782608
0.95,1250.0,-0.13076923076923075
0.05,1750.0,-0.09999999999999998
0.15,1750.0,-0.11153846153846159
0.25,1750.0,-0.05555555555555558
0.35,1750.0,0.06153846153846154
0.45,1750.0,0.09999999999999998
0.55,1750.0,0.09999999999999998
0.65,1750.0,0.08412698412698405
0.75,1750.0,0.04594594594594592
0.85,1750.0,-0.008695652173913104
0.95,1750.0,-0.05217391304347829
0.05,2250.0,-0.045454545454545525
0.15,2250.0,-0.06981132075471697
0.25,2250.0,-0.10370370370370374
0.35,2250.0,-0.08518518518518525
0.45,2250.0,0.010714285714285676
0.55,2250.0,0.08148148148148149
0.65,2250.0,0.09999999999999998
0.75,2250.0,0.09999999999999998
0.85,2250.0,0.05555555555555558
0.95,2250.0,-0.0020408163265306367
0.05,2750.0,0.03548387096774186
0.15,2750.0,-0.0016949152542372614
0.25,2750.0,-0.09148936170212774
0.35,2750.0,-0.14324324324324322
0.45,2750.0,-0.14
0.55,2750.0,-0.08000000000000007
0.65,2750.0,0.052380952380952306
0.75,2750.0,0.09999999999999998
0.85,2750.0,0.09999999999999998
0.95,2750.0,0.0787234042553191
0.05,3250.0,0.09999999999999998
0.15,3250.0,0.0661016949152542
0.25,3250.0,0.051219512195121886
0.35,3250.0,-0.027272727272727337
0.45,3250.0,-0.08181818181818179
0.55,3250.0,-0.16086956521739137
0.65,3250.0,-0.12222222222222223
0.75,3250.0,-0.06666666666666665
0.85,3250.0,0.0482758620689655
0.95,3250.0,0.09999999999999998
0.05,3750.0,0.09999999999999998
0.15,3750.0,0.09999999999999998
0.25,3750.0,0.08148148148148149
0.35,3750.0,0.07727272727272727
0.45,3750.0,0.054545454545454564
0.55,3750.0,-0.0052631578947368585
0.65,3750.0,-0.06949152542372883
0.75,3750.0,-0.08000000000000007
0.85,3750.0,-0.125
0.95,3750.0,0.0038461538461538325
0.05,4250.0,-0.08181818181818179
0.15,4250.0,0.036170212765957444
0.25,4250.0,0.09999999999999998
0.35,4250.0,0.09999999999999998
0.45,4250.0,0.0607843137254902
0.55,4250.0,0.03442622950819674
0.65,4250.0,-0.011111111111111183
0.75,4250.0,-0.06666666666666665
0.85,4250.0,-0.09230769230769231
0.95,4250.0,-0.11153846153846159
0.05,4750.0,-0.1325581395348837
0.15,4750.0,-0.09230769230769231
0.25,4750.0,-0.04285714285714293
0.35,4750.0,0.0636363636363636
0.45,4750.0,0.09999999999999998
0.55,4750.0,0.09999999999999998
0.65,4750.0,0.09999999999999998
0.75,4750.0,0.025373134328358193
0.85,4750.0,-0.03725490196078429
0.95,4750.0,-0.0714285714285714
0.05,5250.0,-0.040000000000000036
0.15,5250.0,-0.1127659574468085
0.25,5250.0,-0.11739130434782608
0.35,5250.0,-0.08000000000000007
0.45,5250.0,0.006976744186046435
0.55,5250.0,0.08275862068965512
0.65,5250.0,0.09999999999999998
0.75,5250.0,0.0807692307692307
0.85,5250.0,0.0807692307692307
0.95,5250.0,-0.020000000000000018
0.05,5750.0,0.05999999999999994
0.15,5750.0,-0.013636363636363669
0.25,5750.0,-0.09444444444444444
0.35,5750.0,-0.1340425531914894
0.45,5750.0,-0.11153846153846159
0.55,5750.0,-0.05384615384615388
0.65,5750.0,0.011111111111111072
0.75,5750.0,0.08275862068965512
0.85,5750.0,0.07959183673469383
0.95,5750.0,0.08507462686567158


==> Simulations/m3_surface.csv <==
x,oracle,hp,global
0.0,1.9999999999999996,1.5250000000000299,2.9950000000003962
0.01507537688442211,1.8581302883077317,1.5250000000000299,2.9950000000003962
0.03015075376884422,1.7175325002654247,1.5250000000000299,2.9950000000003962
0.05025125628140704,1.5342229521887463,1.5250000000000299,2.9950000000003962
0.06532663316582915,1.4014541634014877,1.5250000000000299,2.9950000000003962
0.08040201005025126,1.2740515982857432,1.5250000000000299,2.9950000000003962
0.10050251256281408,1.1144949620952067,0.800000000000033,2.9950000000003962
0.11557788944723618,1.0039532853343522,0.800000000000033,2.9950000000003962
0.1306532663316583,0.9023416004493858,0.800000000000033,2.9950000000003962
0.15075376884422112,0.7823124463684685,0.800000000000033,2.9950000000003962
0.1658291457286432,0.7049265868531644,0.800000000000033,2.9950000000003962
0.18592964824120603,0.6199118639927379,0.800000000000033,2.9950000000003962
0.20100502512562815,0.5705166364762408,0.7250000000000326,2.9950000000003962
0.21608040201005024,0.5339373488499388,0.7250000000000326,2.9950000000003962
0.23618090452261306,0.50565076659349,0.7250000000000326,2.9950000000003962
0.25125628140703515,0.5000467296587656,0.7250000000000326,2.9950000000003962
0.2663316582914573,0.5078904259690147,0.7250000000000326,2.9950000000003962
0.2864321608040201,0.5391285378716935,0.7250000000000326,2.9950000000003962
0.30150753768844224,0.5778697347492354,1.5500000000000345,2.9950000000003962
0.32160804020100503,0.6492814513148728,1.5500000000000345,2.9950000000003962
0.33668341708542715,0.7170353972593826,1.5500000000000345,2.9950000000003962
0.35175879396984927,0.7962916786976328,1.5500000000000345,2.9950000000003962
0.37185929648241206,0.9186170317779259,1.5500000000000345,2.9950000000003962
0.3869346733668342,1.0217825793272208,1.5500000000000345,2.9950000000003962
0.4020100502512563,1.133718271379617,2.1250000000000333,2.9950000000003962
0.4221105527638191,1.294863562345996,2.1250000000000333,2.9950000000003962
0.4371859296482412,1.4232412474519847,2.1250000000000333,2.9950000000003962
0.457286432160804,1.602249292401981,2.1250000000000333,2.9950000000003962
0.4723618090452261,1.7408234217888514,2.1250000000000333,2.9950000000003962
0.48743718592964824,1.8817211818887862,2.1250000000000333,2.9950000000003962
0.507537688442211,2.0710144849573373,2.800000000000034,2.9950000000003962
0.5226130653266332,2.212406779137428,2.800000000000034,2.9950000000003962
0.5376884422110553,2.351894754188553,2.800000000000034,2.9950000000003962
0.5577889447236181,2.532758828950143,2.800000000000034,2.9950000000003962
0.5728643216080402,2.6629905357583694,2.800000000000034,2.9950000000003962
0.592964824120603,2.8271922680046613,2.800000000000034,2.9950000000003962
0.6080402010050251,2.941831960011288,3.400000000000033,2.9950000000003962
0.6231155778894473,3.0480277189899603,3.400000000000033,2.9950000000003962
0.6432160804020101,3.174853447278336,3.400000000000033,2.9950000000003962
0.6582914572864321,3.257790854356066,3.400000000000033,2.9950000000003962
0.6733668341708543,3.3294516195398134,3.400000000000033,2.9950000000003962
0.6934673366834171,3.4063627155512375,3.400000000000033,2.9950000000003962
0.7085427135678392,3.4493982291890326,3.3500000000000325,2.9950000000003962
0.7286432160804021,3.4865153111641884,3.3500000000000325,2.9950000000003962
0.7437185929648241,3.4988319041019134,3.3500000000000325,2.9950000000003962
0.7587939698492463,3.497710817330568,3.3500000000000325,2.9950000000003962
0.7788944723618091,3.4753477058545545,3.3500000000000325,2.9950000000003962
0.7939698492462312,3.443119044641694,3.3500000000000325,2.9950000000003962
0.8090452261306533,3.397952193728652,3.0000000000000306,2.9950000000003962
0.8291457286432161,3.3183198182921902,3.0000000000000306,2.9950000000003962
0.8442211055276382,3.2447321902035884,3.0000000000000306,2.9950000000003962
0.864321608040201,3.1293845957500652,3.0000000000000306,2.9950000000003962
0.8793969849246231,3.0309562139137762,3.0000000000000306,2.9950000000003962
0.8944723618090452,2.9232848613622684,3.0000000000000306,2.9950000000003962
0.914572864321608,2.76702442346349,2.4500000000000277,2.9950000000003962
0.9296482412060302,2.641667101565314,2.4500000000000277,2.9950000000003962
0.9447236180904522,2.510556955106169,2.4500000000000277,2.9950000000003962
0.964824120603015,2.3288323652715373,2.4500000000000277,2.9950000000003962
0.9798994974874372,2.1889395576015755,2.4500000000000277,2.9950000000003962
1.0,1.9999999999999998,2.4500000000000277,2.9950000000003962


==> Simulations/sweep.csv <==
p,QTa,QTw,RTa,RTw
10,121.03999999972402,10.499999999999998,9985.780000002205,9960.5
15,107.63999999972496,12.999999999999998,10091.880000002207,9963.0
20,142.3599999997249,15.999999999999996,9764.320000002193,9916.0
30,161.67999999972267,21.500000000000004,9608.860000002207,9921.5
50,203.81999999972456,32.5,9119.940000002185,9782.5
75,235.75999999976773,46.499999999999986,8862.32000000184,9796.5
100,305.41999999980374,60.49999999999997,8052.640000001562,9560.5
150,393.55999999983953,1033.5000000000005,7235.020000001366,9639.5
200,493.49999999984817,795.0000000000002,6039.000000001213,6874.5
300,507.0999999999922,556.5000000000002,4394.200000000235,4609.5
500,291.5999999999844,318.0000000000001,2309.700000000266,2344.5
750,219.1999999999808,238.50000000000009,1593.9000000002927,1589.5
1000,147.79999999996667,159.00000000000006,915.1000000003596,834.5
1500,74.89999999996168,79.50000000000003,808.3000000004437,755.0


==> Simulations/trace.csv <==
t,r,qa,qw
0,0.0,0.0,0.0
2,0.0,0.0,0.0
4,0.0,0.0,0.0
6,0.0,0.0,0.0
8,0.0,0.0,0.0
10,0.0,0.0,0.0
12,0.0,0.0,0.0
14,0.0,0.0,0.0
16,0.0,0.0,0.0
18,0.0,0.0,0.0
20,0.0,0.0,0.0
22,0.0,0.0,0.0
24,0.0,0.0,0.0
26,0.0,0.0,0.0
28,0.0,0.0,0.0
30,0.0,0.0,0.0
32,0.0,0.0,0.0
34,0.0,0.0,0.0
36,0.0,0.0,0.0
38,0.0,0.0,0.0
40,0.0,0.0,0.0
42,0.0,0.0,0.0
44,0.0,0.0,0.0
46,0.0,0.0,0.0
48,0.0,0.0,0.0
50,0.0,0.0,0.0
52,0.0,0.0,0.0
54,0.0,0.0,0.0
56,0.0,0.0,0.0
58,0.0,0.0,0.0
60,0.0,0.0,0.0
62,0.0,0.0,0.0
64,0.0,0.0,0.0
66,0.0,0.0,0.0
68,0.0,0.0,0.0
70,0.0,0.0,0.0
72,0.0,0.0,0.0
74,0.0,0.0,0.0
76,0.0,0.0,0.0
78,0.0,0.0,0.0
80,0.0,0.0,0.0
82,0.0,0.0,0.0
84,0.0,0.0,0.0
86,0.0,0.0,0.0
88,0.0,0.0,0.0
90,0.0,0.0,0.0
92,0.0,0.0,0.0
94,0.0,0.0,0.0
96,0.0,0.0,0.0
98,0.0,0.0,0.0
100,5.0,0.0,0.0
102,5.0,0.36000000000000004,0.0
104,5.0,0.7200000000000001,0.0
106,5.0,1.08,0.0
108,5.0,1.44,0.0
110,5.0,1.7999999999999998,0.0
112,5.0,2.1599999999999997,4.500000000000028
114,5.0,2.52,5.0
116,5.0,2.8800000000000003,5.0
118,5.0,3.2400000000000007,5.0
120,5.0,3.600000000000001,5.0
122,5.0,3.9600000000000013,5.0
124,5.0,4.320000000000001,5.0
126,5.0,4.680000000000001,5.0
128,5.0,5.04,5.0
130,5.0,5.000000000000001,5.0
132,5.0,5.160000000000001,5.0
134,5.0,5.120000000000002,5.0
136,5.0,5.080000000000003,5.0
138,5.0,5.040000000000004,5.0
140,5.0,5.000000000000004,5.0
142,5.0,5.160000000000005,5.0
144,5.0,5.120000000000005,5.0
146,5.0,5.080000000000006,5.0
148,5.0,5.040000000000007,5.0
150,5.0,5.000000000000008,5.0
152,5.0,5.160000000000008,5.0
154,5.0,5.120000000000009,5.0
156,5.0,5.08000000000001,5.0
158,5.0,5.040000000000011,5.0
160,5.0,5.0000000000000115,5.0
162,5.0,5.160000000000012,5.0
164,5.0,5.1200000000000125,5.0
166,5.0,5.080000000000013,5.0
168,5.0,5.040000000000014,5.0
170,5.0,5.000000000000015,5.0
172,5.0,5.160000000000015,5.0
174,5.0,5.120000000000016,5.0
176,5.0,5.080000000000017,5.0
178,5.0,5.040000000000018,5.0
180,5.0,5.000000000000019,5.0
182,5.0,5.160000000000019,5.0
184,5.0,5.12000000000002,5.0
186,5.0,5.0800000000000205,5.0
188,5.0,5.040000000000021,5.0
190,5.0,5.000000000000022,5.0
192,5.0,5.160000000000022,5.0
194,5.0,5.120000000000023,5.0
196,5.0,5.080000000000024,5.0
198,5.0,5.040000000000025,5.0
200,0.0,5.000000000000026,5.0
202,0.0,4.960000000000027,5.0
204,0.0,4.9200000000000275,5.0
206,0.0,4.880000000000028,5.0
208,0.0,4.840000000000029,5.0
210,0.0,4.80000000000003,5.0
212,0.0,4.760000000000031,5.0
214,0.0,4.720000000000032,5.0
216,0.0,4.680000000000033,5.0
218,0.0,4.640000000000033,5.0
220,0.0,4.600000000000034,5.0
222,0.0,4.560000000000035,5.0
224,0.0,4.520000000000036,5.0
226,0.0,4.480000000000037,5.0
228,0.0,4.440000000000038,5.0
230,0.0,4.4000000000000385,5.0
232,0.0,4.360000000000039,5.0
234,0.0,4.32000000000004,5.0
236,0.0,4.280000000000041,5.0
238,0.0,4.240000000000042,5.0
240,0.0,4.200000000000043,5.0
242,0.0,4.160000000000044,5.0
244,0.0,4.1200000000000445,5.0
246,0.0,4.080000000000045,5.0
248,0.0,4.040000000000046,5.0
250,0.0,4.000000000000047,5.0
252,0.0,3.960000000000047,5.0
254,0.0,3.920000000000047,5.0
256,0.0,3.880000000000047,5.0
258,0.0,3.840000000000047,5.0
260,0.0,3.800000000000047,5.0
262,0.0,3.760000000000047,5.0
264,0.0,3.720000000000047,5.0
266,0.0,3.680000000000047,5.0
268,0.0,3.6400000000000468,5.0
270,0.0,3.6000000000000467,5.0
272,0.0,3.5600000000000467,5.0
274,0.0,3.5200000000000466,5.0
276,0.0,3.4800000000000466,5.0
278,0.0,3.4400000000000466,5.0
280,0.0,3.4000000000000465,5.0
282,0.0,3.3600000000000465,5.0
284,0.0,3.3200000000000465,5.0
286,0.0,3.2800000000000464,5.0
288,0.0,3.2400000000000464,5.0
290,0.0,3.2000000000000464,5.0
292,0.0,3.1600000000000463,5.0
294,0.0,3.1200000000000463,5.0
296,0.0,3.0800000000000463,5.0
298,0.0,3.040000000000046,5.0
300,5.0,3.000000000000046,5.0
302,5.0,3.3600000000000465,5.0
304,5.0,3.720000000000047,5.0
306,5.0,4.080000000000047,5.0
308,5.0,4.440000000000047,5.0
310,5.0,4.800000000000046,5.0
312,5.0,5.160000000000045,5.0
314,5.0,5.120000000000046,5.0
316,5.0,5.080000000000047,5.0
318,5.0,5.040000000000048,5.0
320,5.0,5.000000000000049,5.0
322,5.0,5.160000000000049,5.0
324,5.0,5.12000000000005,5.0
326,5.0,5.080000000000051,5.0
328,5.0,5.0400000000000515,5.0
330,5.0,5.000000000000052,5.0
332,5.0,5.1600000000000525,5.0
334,5.0,5.120000000000053,5.0
336,5.0,5.080000000000054,5.0
338,5.0,5.040000000000055,5.0
340,5.0,5.000000000000056,5.0
342,5.0,5.160000000000056,5.0
344,5.0,5.120000000000057,5.0
346,5.0,5.080000000000058,5.0
348,5.0,5.040000000000059,5.0
350,5.0,5.0000000000000595,5.0
352,5.0,5.16000000000006,5.0
354,5.0,5.1200000000000605,5.0
356,5.0,5.080000000000061,5.0
358,5.0,5.040000000000062,5.0
360,5.0,5.000000000000063,5.0
362,5.0,5.160000000000063,5.0
364,5.0,5.120000000000064,5.0
366,5.0,5.080000000000065,5.0
368,5.0,5.040000000000066,5.0
370,5.0,5.000000000000067,5.0
372,5.0,5.160000000000067,5.0
374,5.0,5.120000000000068,5.0
376,5.0,5.0800000000000685,5.0
378,5.0,5.040000000000069,5.0
380,5.0,5.00000000000007,5.0
382,5.0,5.16000000000007,5.0
384,5.0,5.120000000000071,5.0
386,5.0,5.080000000000072,5.0
388,5.0,5.040000000000073,5.0
390,5.0,5.000000000000074,5.0
392,5.0,5.160000000000074,5.0
394,5.0,5.120000000000075,5.0
396,5.0,5.080000000000076,5.0
398,5.0,5.040000000000076,5.0
400,0.0,5.000000000000077,5.0
402,0.0,4.960000000000078,5.0
404,0.0,4.920000000000079,5.0
406,0.0,4.88000000000008,5.0
408,0.0,4.840000000000081,5.0
410,0.0,4.8000000000000815,5.0
412,0.0,4.760000000000082,5.0
414,0.0,4.720000000000083,5.0
416,0.0,4.680000000000084,5.0
418,0.0,4.640000000000085,5.0
420,0.0,4.600000000000086,5.0
422,0.0,4.560000000000087,5.0
424,0.0,4.5200000000000875,5.0
426,0.0,4.480000000000088,5.0
428,0.0,4.440000000000089,5.0
430,0.0,4.40000000000009,5.0
432,0.0,4.360000000000091,5.0
434,0.0,4.320000000000092,5.0
436,0.0,4.280000000000093,5.0
438,0.0,4.2400000000000935,5.0
440,0.0,4.200000000000094,5.0
442,0.0,4.160000000000095,5.0
444,0.0,4.120000000000096,5.0
446,0.0,4.080000000000097,5.0
448,0.0,4.040000000000098,5.0
450,0.0,4.000000000000099,5.0
452,0.0,3.9600000000000986,5.0
454,0.0,3.9200000000000985,5.0
456,0.0,3.8800000000000985,5.0
458,0.0,3.8400000000000984,5.0
460,0.0,3.8000000000000984,5.0
462,0.0,3.7600000000000984,5.0
464,0.0,3.7200000000000983,5.0
466,0.0,3.6800000000000983,5.0
468,0.0,3.6400000000000983,5.0
470,0.0,3.6000000000000982,5.0
472,0.0,3.560000000000098,5.0
474,0.0,3.520000000000098,5.0
476,0.0,3.480000000000098,5.0
478,0.0,3.440000000000098,5.0
480,0.0,3.400000000000098,5.0
482,0.0,3.360000000000098,5.0
484,0.0,3.320000000000098,5.0
486,0.0,3.280000000000098,5.0
488,0.0,3.240000000000098,5.0
490,0.0,3.200000000000098,5.0
492,0.0,3.160000000000098,5.0
494,0.0,3.120000000000098,5.0
496,0.0,3.0800000000000978,5.0
498,0.0,3.0400000000000977,5.0
500,5.0,3.0000000000000977,5.0
502,5.0,3.360000000000098,5.0
504,5.0,3.7200000000000983,5.0
506,5.0,4.080000000000099,5.0
508,5.0,4.440000000000098,5.0
510,5.0,4.8000000000000975,5.0
512,5.0,5.160000000000097,5.0
514,5.0,5.120000000000098,5.0
516,5.0,5.080000000000099,5.0
518,5.0,5.0400000000000995,5.0
520,5.0,5.0000000000001,5.0
522,5.0,5.1600000000001005,5.0
524,5.0,5.120000000000101,5.0
526,5.0,5.080000000000102,5.0
528,5.0,5.040000000000103,5.0
530,5.0,5.000000000000104,5.0
532,5.0,5.160000000000104,5.0
534,5.0,5.120000000000105,5.0
536,5.0,5.080000000000106,5.0
538,5.0,5.040000000000107,5.0
540,5.0,5.0000000000001075,5.0
542,5.0,5.160000000000108,5.0
544,5.0,5.1200000000001085,5.0
546,5.0,5.080000000000109,5.0
548,5.0,5.04000000000011,5.0
550,5.0,5.000000000000111,5.0
552,5.0,5.160000000000111,5.0
554,5.0,5.120000000000112,5.0
556,5.0,5.080000000000113,5.0
558,5.0,5.040000000000114,5.0
560,5.0,5.000000000000115,5.0
562,5.0,5.160000000000115,5.0
564,5.0,5.120000000000116,5.0
566,5.0,5.080000000000116,5.0
568,5.0,5.040000000000117,5.0
570,5.0,5.000000000000118,5.0
572,5.0,5.160000000000118,5.0
574,5.0,5.120000000000119,5.0
576,5.0,5.08000000000012,5.0
578,5.0,5.040000000000121,5.0
580,5.0,5.000000000000122,5.0
582,5.0,5.160000000000122,5.0
584,5.0,5.120000000000123,5.0
586,5.0,5.0800000000001235,5.0
588,5.0,5.040000000000124,5.0
590,5.0,5.000000000000125,5.0
592,5.0,5.160000000000125,5.0
594,5.0,5.120000000000126,5.0
596,5.0,5.080000000000127,5.0
598,5.0,5.040000000000128,5.0

